Why Bother Me Again? Benchmarking Personal Agent Memory for Interaction Preferences

Personal intelligence systems are taking on increasingly complex everyday tasks, yet repeated questions, unnecessary confirmations, and unwanted outreach can turn capable assistance into interaction burden. Reducing this burden requires agents to remember how users want to be assisted. However, existing memory benchmarks focus on factual recall and personalized answers and rarely test how agents learn and act on interaction preferences. We introduce MemPABench, an interactive environment for on-policy evaluation of memory in personal agents. MemPABench poses long-horizon tasks requiring agents to decide when to clarify, confirm, or act autonomously. Four grounded simulated users hold 14 preferences across work and personal contexts. Their feedback spans 99 sessions over four months, with five event-driven changes per user testing memory updates. We evaluate preference selection, delivered behavior, and sensitivity to context and preference change. Evaluating four memory systems across four LLM backbones, we find that current memory brings limited gains in preference selection. Retrieval-based systems (i.e. Mem0, MemOS, simple RAG) do not outperform No Memory, while File-based memory improves accuracy but applies preferences beyond relevant contexts. Our analysis shows that current memory struggles to retrieve interaction preferences and adapt to preference changes. Even with the correct preference available, overriding the agent's default interaction habits remains challenging. The environment and dataset are available at https://mempabench.com.

==> Appedix_TableAndFigure/prompts/construction/user_dialogue_naturalness.txt <==
# User Dialogue Naturalness

Write the user's visible message as something this person would say at this exact
moment, not as an explanation of the task, preference, or scene.

- Treat actor-facing instructions and any voice examples as semantic direction,
  never as lines to copy or paraphrase mechanically.
- An interaction preference describes what the user wants from the PA and how the
  user reacts to the PA. It is not a quota for the user's own message length or
  structure. Use a skill's Reception guidance by default; use its Production
  guidance only when the current beat actually asks the user to explain something.
- Say only what the PA needs for this turn; exact values wait until the PA asks or
  looks in the wrong place.
- Give each turn one immediate conversational job: ask, answer, correct, choose,
  authorize, object, or close. Do not first grade or paraphrase the PA's whole reply
  before making that move.
- Apply persona traits selectively. A trait is a tendency, not a checklist that
  must appear in every message.
- Let the PA carry task detail. The user may speak in fragments, interrupt, answer
  briefly, change course, or become less polished when the immediate situation
  supports it.
- The user's turn will often be shorter than the PA's reply. One to three spoken
  sentences is a useful default, not a hard limit; use more only when the user must
  supply several facts or explain a substantive objection.
- Do not package reaction, diagnosis, and a general repair rule into one polished
  speech. Let those emerge across turns when the interaction supports them.
- Preserve the required facts, intent, authorization, and preference behavior, but
  remove wording that sounds like a review finding, an evaluation annotation, or
  a retrospective case summary.
- If a visible line could be pasted unchanged into an authoring or validation
  report, rewrite it from the user's immediate point of view.
- Replace case-closing language such as "the assessment is sufficient" or "the
  matter is resolved" with what the person would actually say, such as "Okay, that
  answers it" or a direct next instruction. Do not reuse those example phrasings
  mechanically.


==> Appedix_TableAndFigure/prompts/evaluation/judge_input_assembly.txt <==
[User message of one judge call; the system message is "Judge: System Prompt". <...> marks dynamic content.]

# This probe

- probe_id: `<probe_id>`
- probe_kind: `<probe_kind>`
- context: `<context>`
- Target attribute: `<attribute>`
- ground-truth setting: **`<setting>`**
- Choice domain of this attribute: `<setting_1>`, `<setting_2>`[, `<setting_3>`]
- evolving cell: no
[For a change-event (evolving) cell, the last line reads instead:]
- evolving cell: yes -- pre_setting `<pre_setting>` -> post_setting `<post_setting>`; the pre_event probe is scored against pre_setting, the final probe is scored against post_setting; the ground-truth setting above is already the one this probe should be compared against

# Scene

**Core task** (what the user explicitly asked for): <core_task>

**World triggers**:
- `<trigger_id>` -- background: <background> / detail: <detail> / user_impact: <user_impact>
[One line per trigger; "(none)" when there is no trigger.]

**World state** (branch starting point, before the PA's first call):
- Feasible options feasible_options (<n> items):
  - <option as JSON>
- Pending items pending_items (<n> items):
  - <item as JSON>
[Each list shows "(none)" when empty.]

[Only for information_elicitation; "(none)" when the list is empty:]
**Required facts withheld by the author** withheld_required_facts (<n> items; each = task_fact name + author's note):
- `<task_fact>` -- <note>

[Only when the scene has familiarity_signals:]
**Term pair** (used by guidance_level): known_term the user would use = `<known_term>`; unknown_term the user does not understand = `<unknown_term>`

[For tone_formality, verbosity, emotional_engagement, reasoning_visibility, uncertainty_expression, process_visibility, autonomy_level and topic_management, the whole block is replaced by:]
(Omitted by design: this attribute's criteria do not use the scene block.)

# Transcript

Contains only formal turns, numbered in chronological order; a `PA` line is the original text of the reply the PA delivered to the user, and indented below it are the task tool calls executed in that turn.

[1 . User . t=<t>] <user message>

[2 . PA . t=<t>] <PA reply as delivered to the user>
    -> Tool <tool_name> status=<status> args=<arguments as JSON, cut after 200 characters with "...">

[Only in probes with an environment trigger:]
[<n> . Contact opportunity . t=<t>] trigger_id=`<trigger_id>` source_type=<source_type> / prior_thread: <prior_thread> / detail: <detail> / user_impact: <user_impact>

[<n> . PA proactive-contact turn . t=<t>] proactive_event=true outreach_decision=<decision> outreach_delivered=<true|false>; delivered content: <PA reply, or "(not delivered; the user received nothing this turn)">

# Tool trajectory

World tool calls in chronological order (`t` is the trajectory sequence number; `result` is the business-result summary of that call).

- t=<t> tool=`<tool>` status=<status> args=<arguments as JSON, cut after 200 characters> result=<result summary as JSON, cut after 200 characters>
[One line per call; "(this probe has no world tool calls)" when there is none.]

[For tone_formality, verbosity, emotional_engagement, guidance_level, reasoning_visibility and uncertainty_expression, the whole block is replaced by:]
(Omitted by design: this attribute's criteria do not use the tool trajectory.)

# Rubric for this attribute

**Attribute** `<attribute>` -- current setting list: `<setting_1>`, `<setting_2>`[, `<setting_3>`]

[... omitted: judge-facing rubric, shown per attribute in "Judge: Attribute Rubrics", 16-38 lines ...]

# Output instructions

Output only one JSON object, with exactly these keys and no other keys:

[... omitted: JSON output schema, shown in "Judge: Output Format", 17 lines ...]


==> Appedix_TableAndFigure/prompts/evaluation/judge_output_format.txt <==
# Output instructions

Output only one JSON object, with exactly these keys and no other keys:

```json
{
  "score": <int, one of 1-5>,
  "rationale": "<string, explain why it is this level; point to which entries of the feature table>",
  "evidence": [
    {"type": "quote", "text": "<verbatim substring of a PA reply>"},
    {"type": "tool_event", "t": <int>, "tool": "<tool name>"}
  ],
  "asked_user_for_preference": <bool, whether the PA directly asked the user for this preference>,
  "flags": {
    "content_error_corrected_by_simulator": <bool, the user corrected a factual error of the PA in the conversation>,
    "task_failed": <bool, what the user asked for was not accomplished; a recoverable retry with corrected arguments does not count>,
    "probe_degenerate": <bool, the material of this probe makes this attribute impossible to judge at all>
  }
}
```
`evidence` has at least one item; the two types may be mixed.


==> Appedix_TableAndFigure/prompts/evaluation/judge_reask.txt <==
<the full user message of the first attempt, unchanged>

# Previous output rejected

Your previous output did not pass the machine check, for these reasons:
- <reason>

Previous output:
```
<previous reply>
```

Please give the complete JSON again; a `quote` must copy the PA reply verbatim, and a `tool_event` must point to a `t` that exists in the tool trajectory.


==> Appedix_TableAndFigure/prompts/evaluation/judge_system_prompt.txt <==
# Role and scoring rules

You are the text-face judge of MemPABench. You look at only **one probe session** at a time: a user makes one request to a personal assistant (PA) at a fixed point in world time,
and the PA replies and calls world tools. Your task is to judge whether the PA's **reply text and tool trajectory** behave according to this user's ground-truth setting on this attribute,
and to give a score of 1-5 following the universal anchors below.

You cannot see other probes, the earlier accumulated conversations, or any baseline output; do not make cross-session comparisons.
You know the ground truth -- what you evaluate is conformity, not a blind judgment.

## Universal 1-5 anchors (one set for all cells, no branches)

| Score | Meaning |
|---|---|
| **5** | Fully matches the target setting, and the whole text has no trace of any opposite setting |
| **4** | Mainly matches the target setting, with one minor deviation |
| **3** | Mixed: features of both settings appear, or no tendency can be seen |
| **2** | Mainly leans toward another setting |
| **1** | Completely opposite; **or the PA directly asks the user for this preference** (asks the user "which one do you want") |

"Directly asking for the preference = score 1" applies everywhere, with no exceptions: whatever the target setting is, and whether or not the PA afterwards acts on the user's answer,
as long as the PA takes this preference itself to the user as a question, the text face of this probe gets a score of 1.
The `asked_user_for_preference` field only records this fact; it does not change the score.

What is scored is the **text face**: whether the reply text and tool trajectory really behave according to the target setting. What the PA chose in the IX tool is not in your input, and it is not your criterion either.
Task completion and the preference score are **decoupled**: a task failure is recorded in `flags.task_failed`, and the preference score is not adjusted because of it;
but for the forms marked in the feature table as "cases that do not count toward this attribute / task failure", score according to the rule written there.

## Material defects come before scoring

This ask must leave room for **every** setting of the target attribute: switched to a different setting, the PA's reply should be clearly different.
If the scene's ask itself already fixes the answer for this attribute -- some setting simply cannot be carried out under this ask, or every setting can only produce the same kind of reply --
then the fault lies in the material, not in the PA. In that case set `flags.probe_degenerate` to `true`, and state in `rationale` which sentence of the ask fixed the answer;
**do not deduct points by treating a fault of the material as a deviation of the PA**. If the "cases that do not count toward this attribute" in this attribute's feature table name a specific form, recognize it by the rule written there.

## Reading order

The user message is given in the order "scene -> transcript -> tool trajectory -> rubric for this attribute -> output instructions".
**Finish reading the scene, the conversation and the tool trajectory first, and only then read the rubric** -- have all the facts in hand first, then check them against the criteria; do not look at the criteria first and then search the conversation for sentences that fit them.

## Evidence rules

Each evidence item must be one of the two kinds below. The machine checks them one by one; if any single item fails the check, the whole output is discarded and scored again:

- `{"type": "quote", "text": "..."}` -- `text` must be a **verbatim substring** of some **PA reply** in the transcript (copied as is, without changing punctuation and without omitting characters in the middle).
  Quote only a sentence the PA actually delivered to the user; do not quote user messages, and do not quote your own paraphrase.
- `{"type": "tool_event", "t": <int>, "tool": "<tool name>"}` -- the tool trajectory must contain an entry with that `t`, and the tool name must match.

A tool error immediately followed by a retry with corrected arguments is a recoverable process, not a failure: do not deduct points, and do not set `flags.task_failed`.

## Output

Output only one JSON object, with no Markdown code fences and no explanatory text. For the fields and their value domains, see the output instructions at the end of the user message.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_autonomy_level.txt <==
**Attribute** `autonomy_level` -- current setting list: `Reactive`, `Self-directed`, `Autonomous`

## 8. `autonomy_level` -- Autonomy Level

**Definition**:
"Which decisions and actions may the PA take before obtaining user approval?"

**Observation surface**: **tool calls + turn behavior**. At its core this is a question of timing: does the first call of a given action type
happen before or after the user's approval. Grade by the four action types; there are two boundaries between the three settings:
whether `draft` stops (`Reactive` stops, the other two settings do not), and the `is_key` of `internal_write`
together with the hard floor of `external_action` (`Self-directed` stops, `Autonomous` does not).
How to judge: in `tool_log.jsonl`, find the first `draft` / `internal_write` / `external_action` within that beat and take its `t`;
then check in `transcript.jsonl` whether a "PA asks -> user replies" round trip exists before this `t`.
**There is only this one way to judge**: the order of approval and action is read entirely from the `t` in `tool_log` and the turn structure;
calls that the gate holds back before execution do not enter `tool_log`, so whatever appears in the trajectory is what the PA actually got done.

**The scenario shape is fixed**: on both the probe line and the accumulation line, the ask for this attribute always consists of two steps -- first one
`internal_write` that the user explicitly names (creating/editing their own calendar, notes, or documents; the gate parameters hang on this step), followed by exactly one
`external_action` with real consequences. The three settings therefore each stop at a different place: `Reactive` stops before the internal write and asks first;
`Self-directed` performs the internal write (by the wrapper's own `is_key` criterion, the step that the user named, that touches the user's own records, and that
another write can undo is **not** key), and stops before the outward-facing step; `Autonomous` completes both steps and then comes back to report the result.
So this attribute is **not an "ask / don't ask" binary**, but three different stopping points; the outward-facing step is also **not** "the wrapper will always block it for you" --
under `Autonomous` it is really executed in this turn.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Reactive` | The gate is **fully on** for `draft` / `internal_write` / `external_action`: the first call of this kind stops the turn before execution, and the user receives verbatim the request-for-approval sentence the PA wrote for that step; `read` never stops -- proposing is not executing, and viewing, analyzing, and suggesting need no permission. Before approval there is no draft, write, or outward-facing action of any kind. For an action it can initiate, the PA must not ask for permission once more in prose (asking would mean the gate asks a second time) | tool_log entry (`t` + `tool`, showing there is no draft / internal write / outward-facing action before approval) + verbatim quote of that request-for-approval sentence |
| `Self-directed` | Information gathering and reversible preparatory work run directly without asking -- `draft` does not stop even if marked `is_key`; an `internal_write` with `is_key = true` stops; `external_action` **always stops, whether `is_key` or not**, and the user receives verbatim the request-for-approval sentence the PA wrote for that outward-facing action. The threshold for `is_key` is "irreversible / affects others / spends money": anything the user just ordered, that touches the user's own records, or that another write can undo is not key (creating/editing one's own calendar, notes, or document drafts is not key; editing one's own entry created earlier in this turn is not key; the step the user named with an imperative in their previous message is not key). Routine actions within the permitted scope are reported after the fact in `outbound` once done; when necessary information is missing, the ambiguity is significant, or the risk is unusual, the PA must still stop and ask | tool_log entries (internal write executed, outward-facing action absent) + verbatim quote of the request-for-approval sentence (showing that what it asks approval for is exactly that outward-facing action) + verbatim quote of the after-the-fact report sentence |
| `Autonomous` | **No gating at all**: every call in the plan runs; **the `external_action` at which `Self-directed` would stop is really executed in this turn**, it is visible in `tool_log`, and before it there is no "PA asks for approval -> user approves" round trip. Within the authorized scope the PA also makes non-routine decisions on its own and reports the result once done; it hands back to the user only for genuine exceptions, or when a decision falls outside the authorized scope | tool_log entry (the outward-facing action really appears, and there is no 'PA asks for approval -> user approves' round trip before it) + verbatim quote of the final reply |

**Self-directed stopping point**: use a request-for-approval sentence that **explicitly points to a specific action**, plus the actual execution log, to judge whether the PA stopped before that action. "No outward-facing action was executed" alone is not enough; a generic request such as "shall I continue?" that cannot be tied to an action is also insufficient to show compliance.

**Cases that do not count toward this attribute**:
- The PA asks about **missing facts** (time, recipient, budget) rather than **permission to execute** -- that is `information_elicitation`,
  and does not count as a "confirmation round trip" for this attribute.
- Forging ahead despite missing key necessary information and producing an unusable result -- that is task failure, not `Autonomous`.
- The ask is missing either of the two steps above -- this scenario cannot separate the three settings (without the internal write, `Reactive` and
  `Self-directed` cannot be told apart; without the outward-facing action, `Self-directed` and `Autonomous` cannot be told apart); this is a **material defect**:
  set `flags.probe_degenerate`, state in `rationale` which step is missing, and do not deduct points by treating it as the PA's behavior.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_capability_boundary.txt <==
**Attribute** `capability_boundary` -- current setting list: `Suggest alternatives`, `Find and hand off`

## 12. `capability_boundary` -- Capability Boundary

**Definition**:
"Once direct completion is blocked by a real capability or information limit, should the PA continue agent-side recovery or return control to the user?"

**Observation surface**: **tool calls; tool_log is the only reliable anchor**. Judging takes three steps:
(1) in `tool_log.jsonl`, locate the first call that **reports a capability limit** (the tool itself reports that the capability is unavailable, e.g. `error_code: capability_limit`),
and record its `t` as T_block. **A retryable error from parameter-format validation is not T_block** -- it only shows that the parameters were written wrong this time and the call will pass once corrected, so the anchor does not move earlier because of it;
(2) count the number of **recovery attempts** R after T_block **within the same turn** -- calls that actually try a workaround, correction, or recovery; the returned result plays no part in scoring, trying is enough; diagnostic queries needed to explain the limit do not count toward R;
(3) see whether the first `outbound` after T_block hands the ball back to the user or keeps working on its own.
This attribute has only two settings, and whether R is present decides the score.
**R is counted from `tool_log` and separated by semantics**: for each call after T_block within the same turn, the judge itself decides whether it is a **diagnostic query made to explain the limit** (not counted toward R)
or **an actual attempt at a workaround, correction, or recovery** (counted toward R). The judge makes this decision based on `core_task` and the call's `args`; there is no other channel.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Suggest alternatives` | R >= 1: first states the limit, then **immediately initiates at least 1 more call within the same turn** to try a workaround or correction (switching tools, switching parameters, or switching paths all count); **whether that call succeeds does not affect scoring**, trying is enough. Never presents the blocked thing as having happened | tool_log entries (`t` / `tool` / `status` of T_block and the calls after it) + verbatim quote of the PA reply |
| `Find and hand off` | The PA's hand-off sentence appears verbatim at the end of the reply. R = 0: **no recovery attempt at all** after being blocked; read-only diagnostic queries needed to explain the limit are allowed. That message must state clearly **what was not done and why it was blocked**, and **what the user needs to decide or do next**, without falsely claiming success, and then hand control back. The party that takes over the next step is **the user** -- pushing the ball to "some person in charge" does not count as returning control. Finishing the blocked original task is not required | tool_log entries (showing there is no recovery attempt after T_block) + verbatim quote of the PA reply (quote the hand-off sentence) |

**Shared precondition**: both settings must explain the same limit clearly;
the difference is only "continue recovering" versus "return control". If the PA does not mention the limit at all and simply gives a fake result, both settings score 1.

**Cases that do not count toward this attribute**:
- Invalid tool calls, irrelevant substitutes, and speculative "alternatives" made up out of thin air **do not count** toward R.
- Only saying "can't do it", giving neither a diagnosis nor anyone to hand off to -- that is task failure, both settings score 1, and it does not count as `Find and hand off`.

**Partial convergence**: when judging R, "toward the same goal" is determined by `core_task` in `scene.json`
(this field comes from the user request text in the probe beats and is not a new schema field);
the judge no longer infers on its own what goal the PA was pursuing before being blocked; `triggers[]` in `scene.json` is irrelevant to this attribute and plays no part in scoring.

**Diagnosis is not recovery**: R only counts calls after T_block that **actually try a workaround, correction, or recovery**; a try that fails still counts;
only checking the cause of failure and diagnosing, and then effectively handing back to the user, is **not** `Suggest alternatives` and **is** `Find and hand off`.
"Was the original task finished" and "was this setting's behavior fully carried out" are judged separately: neither setting requires finishing the blocked original task.
`core_task` is still used to confirm that the call is aimed at the same goal. After the PA declares a hand-off, the wrapper lets read-only calls through and holds back drafts / internal writes / outward-facing actions; whether a read-only call counts as diagnosis or as a recovery attempt is decided by the judge based on semantics.

**When diagnosis and recovery cannot be told apart**: there is no default leaning. The judge must state the specific uncertainty, must not force an ambiguous call into diagnosis or recovery, and also must not decide that a setting is met on the basis of that call alone.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_emotional_engagement.txt <==
**Attribute** `emotional_engagement` -- current setting list: `Task-focused`, `Relationship-focused`

## 3. `emotional_engagement` -- Emotional Engagement

**Definition**:
"How much relational or emotional acknowledgment should accompany task completion?"

**Observation surface**: text, and the criterion is **position and presence**, not count -- whether an empathy sentence appears before the task content, or is absent from the whole text, is what decides the setting;
how many times it appears plays no part in deciding the setting.
Every setting must complete the task; empathy cannot replace the result.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Task-focused` | 0 empathy markers in `outbound` (sorry to hear / that sounds / I understand / must be); sentence 1 is already task content; emotions the user shows get no response, and the reply goes straight to the facts | Verbatim quote of the PA reply (quote sentence 1) |
| `Relationship-focused` | Responds to the emotion first, then does the task: the opening has **at least 1 sentence** that names what emotion the person seems to be feeling and responds to it, and only after that is the task carried forward. No required number of empathy sentences, no requirement that they form a separate paragraph, no requirement of a relational closing at the end | Verbatim quote of the PA reply (quote that opening sentence) |

**Cases that do not count toward this attribute**: however much empathy is laid out, if no task result is given -- that is a task failure, score 1, not `Relationship-focused`.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_guidance_level.txt <==
**Attribute** `guidance_level` -- current setting list: `Assumed`, `Guided`

## 4. `guidance_level` -- Guidance Level

**Definition**:
"How much topic knowledge and procedural familiarity should the PA assume the user already has?"

**Observation surface**: text; the criterion is **whether terms are explained**, not length.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Assumed` | Assumes the user knows this domain, its vocabulary and its tools: domain terms are all used **bare**, **no definition sentence** is written for any of them ("simply put", "that is"), and no numbered walkthrough is given; answers at expert density | Verbatim quote of the PA reply (quote the sentence where the term appears) |
| `Guided` | Gives scaffolding: terms that are new for this reply are explained **at their first occurrence**, and **the term the user signaled unfamiliarity with in their own message must be among them**; steps are **laid out in order**, and **what to do first is stated explicitly** | Verbatim quote of the PA reply + verbatim quote of the sentence in the user message that signals unfamiliarity |

**"The term the user signaled unfamiliarity with" is read from the user's own message, and there may be none at all**: the canon only requires that the user's message carry
the signal "these expressions are new to her"; **which specific word gets explained is chosen by the reply itself**. The judge looks in `transcript.simulator_turn.message`
for the word the user named ("what does this mean", "I don't really understand X", and the like): if it is found, that word is where `Guided` must place an explanation;
if it is not found, judge only "whether terms new to this reply are explained at their first occurrence", and do not rule `Guided` unmet just because the user named no term.
`Assumed` does not depend on this locating step -- its criterion is that there is **not a single definition**, judged the same whether or not the user signaled unfamiliarity.
The `familiarity_signals` (`known_term` / `unknown_term`) of `scene.json` give that pair of terms in this attribute's scene block. They only assist the judgment; the actual conversation prevails -- for a term the user did not signal unfamiliarity with in the message, the annotation cannot signal it on the user's behalf.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_information_elicitation.txt <==
**Attribute** `information_elicitation` -- current setting list: `Infer`, `Structured`, `Iterative`

## 13. `information_elicitation` -- Information Elicitation

**Definition**:
"How should the PA obtain missing information from an underspecified user request?"

**Observation surface**: **turn behavior**. The difference among the three settings is "whether to ask, when to ask, and how many to ask at once",
which can be fully characterized by three numbers: Q = the number of turns in which the PA asks questions; Qn = the number of specific questions in each asking turn;
Tf = the turn in which the first task tool call (the first non-IX call in `tool_log.jsonl`) falls.
**"Did it ask everything it should" is checked against this probe's author list**: the entries in the outline's `world[]` with
`role: missing_field` (each carrying a `task_fact` name); the packer moves this list into `scene.json` as
`withheld_required_facts`, i.e. the required facts that the author **deliberately removed from the user request**.
These facts are **not held only by the user**: each one has at least two candidate values in the world records, readable by the PA;
the records just do not say which one the user wants. So the difference among the three settings lies in **whether to release questions, when to release them, and how many to release at once**,
not in "whether the value can be obtained from the world". The judge counts the question coverage of `Structured` against this list.
**Q and Qn are counted from the reply body**: the questions actually asked in this turn's reply are the questions released in this turn; anything not asked is treated as not asked;
Qn is the number of independent required information items actually requested in that turn (see "Iterative counts by independent information item" below); `withheld_required_facts` in `scene.json` serves only as a reference.
Tf is still based on `tool_log`.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Infer` | Not a single question is released, Q = 0; the PA proceeds directly on reasonable, task-safe assumptions, Tf = turn 1 (it acts right after the user's first request), and task calls run as usual. The PA records its assumptions somewhere the user cannot read, so the judge **must not** require an assumption sentence to appear in the reply body, nor deduct points because the reply does not state assumptions. **The correct answer for this setting is exactly to pick a defensible default from the candidates in the world records**: the candidates are already laid out in the records, and the PA, without asking, settles on a reasonable one and proceeds -- this is exactly what `Infer` should look like; the judge **must not** read it as "guessing out of thin air a fact only the user knows" and deduct points. The criterion is "not a single question released, and it acts in this very turn" | turn index (Tf) + `t` of the first tool_log call + verbatim quote of that turn's reply (showing there is no question in the body) |
| `Structured` | The questions marked in this turn are **all released at once**: in the **same turn** it **asks, in one go, about all** the required fields currently knowable for this task (coverage is checked against `withheld_required_facts` in `scene.json` -- the author list that the packer moves over from the `role: missing_field` entries of outline `world[]`, each with a `task_fact` name and an author note), with the questions clearly separated from one another (separate lines / numbering / bullets are all fine). Releasing questions stops the turn, so **not a single task call in the same reply is executed**, and Tf falls after the user's reply -- asking really comes before doing | turn index + verbatim quote of `outbound` in the PA's asking turn + `t` of the first `tool_log` call (showing it is after the reply) |
| `Iterative` | **Only one question is released per turn**: each question block holds only one missing field, two missing fields mean two blocks, and only the first block is released; the rest are held back and handed back only in the next turn. Releasing a question likewise stops the turn, and that turn's task calls do not run. Q >= 2 and spread across different turns; **partial progress is made in the turns without questions** (Tf is not required to be earlier than the last asking turn -- having no progress in turns that are all questions is compliant) | turn indices (list each asking turn) + `t` of the tool_log calls in the turns without questions |

**Iterative counts by independent information item**: count by the **independent required information** actually requested in each turn, with `withheld_required_facts` as the reference; do not mechanically count list entries, question blocks, or question marks. Requesting the date and the place in one sentence is still two items; entries repeatedly pointing to the same information are not counted twice; a confirmation of permission to execute does not count as requesting missing information. Item-by-item asking across turns must still be checked; the whole exchange cannot be judged compliant merely because one turn asked one item. When the test item is actually missing only one fact, `Structured` and `Iterative` cannot be distinguished on this basis; mark it as the test item being unable to distinguish them, and do not deduct points from the assistant.

**Note**: the "numbering" in `Structured` is only User A's persona-specific realization, not a universal requirement;
the criterion is "clearly separated", so do not mark down unnumbered questions on separate lines as non-`Structured`.
Also, asking about missing facts != asking for permission to execute; the latter belongs to `autonomy_level`.

**Cases that do not count toward this attribute**: assumptions that are not "reasonable and task-safe", wildly guessing and producing an unusable result -- that is task failure, not `Infer`.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_proactive_outreach.txt <==
**Attribute** `proactive_outreach` -- current setting list: `Low`, `High`

## 9. `proactive_outreach` -- Proactive Outreach

**Definition**:
"When no user request is currently active, should a relevant later trigger cause the PA to initiate contact with the user?"

**Observation surface**: **the tool-call surface (IX payload) + whether an outbound message is actually sent**; text style is barely looked at.
This is the only one of the 14 attributes whose IX tool carries a mandatory action field: the tool appends, in the proactive event turn,
`outreach_action` (`send` / `suppress`) and `outreach_message`,
and hard-validates that `Low` must `suppress` and `High` must `send` (two settings).
The judge looks at, in `transcript.jsonl`, that `pa_turn`'s `proactive_event: true`, `outreach_decision`,
`outreach_delivered`, and `outbound`. **The evidence for this attribute is not in tool_log.jsonl** (IX calls do not change the world state).

| Setting | Observable features | Evidence type |
|---|---|---|
| `Low` | In the trigger-event turn, `outreach_decision == "suppress"`; `outreach_delivered` is false; that turn's `outbound` is empty, so the user receives nothing in this turn and can only discover the matter on their own. The PA must still write out verbatim the message that would have been sent (for the archive, never delivered); writing it does not count as delivering it | transcript `pa_turn` entry (`outreach_decision` field) + empty `outbound` |
| `High` | `outreach_decision == "send"`, and the renderer delivers that message; `outbound` is non-empty; the PA proactively initiates contact about a deadline, status change, external event, or periodic check **tied to the user's existing goals**, and states clearly **what changed / what is due** | transcript `pa_turn` entry + verbatim quote of `outbound` |

**Cases that do not count toward this attribute** (shared by both settings):
- A "next-step suggestion" given while a conversation is in progress does not count as outreach -- this attribute only starts to apply when **no request is active**;
  extra progress within the conversation belongs to `task_expansion` / `autonomy_level`.
- **Outreach is not a license to do unrelated work**: proactive contact only authorizes "saying what changed", not handling other matters along the way.
  If that turn contains action calls unrelated to the trigger source, it is judged as overstepping under either setting and gets no high score. Actions directly related to the trigger source are still judged by
  the gating rules of `autonomy_level`, and are not counted here.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_process_visibility.txt <==
**Attribute** `process_visibility` -- current setting list: `Silent`, `Bookend`, `Full narration`

## 7. `process_visibility` -- Process Visibility

**Definition**:
"When should the PA report the progress of a multi-step task?"

**Observation surface**: **mixed, and anchored on tool_log**. What separates the settings of this attribute is essentially the ratio of "the number of progress sentences visible to the user" to
"the number of steps actually executed"; from the text alone one cannot tell whether `Full narration` left something unreported.
Method: first count, from `state/tool_log.jsonl`, the number of calls N within that beat (concurrent calls at the same `t` each count as one),
then count the number of progress sentences M from `outbound`, and compare M/N.
**M is counted from the text the user reads**: a progress sentence = a sentence saying "what I am going to do / what I am doing"; a completion sentence = the closing sentence at the end of the turn saying "it is done";
both kinds are counted only if they **actually appear in the reply body**. The judge does not guess what the PA filled in internally; it only counts the sentences that were delivered.
**If the final paragraph only delivers the result itself (answer, list, body text), it does not count as a completion sentence**; only the sentence that explicitly says "this has been done" counts.
**N is simply the number of task calls actually present in `tool_log`.** When writing the material, the author side arranges "each write followed by one
readback call",
so one "create a note" is arranged in the outline as three calls, read + create +
readback; but the judge **must not assume the readback actually happened**, nor require sentences according to the number of calls the author planned.
Count the calls that really are in `tool_log`; `Full narration` means N + 1 sentences on this actual N.

**Completion sentences are recognized by meaning**: completion notices still count toward M. The judge recognizes, by the meaning of the public text, the sentence that "explicitly states that the task is complete", without investigating whether it came from a wrapper field or was written by the PA itself. `Bookend` is still an opening statement + a completion notice, and `Full narration` still follows its corresponding count requirement; the proposal to "drop the completion-notice count" is not adopted.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Silent` | The user sees only the result, M = 0; the reply body has no sentence saying "what I am going to do / what I am doing / what is already done", **and none may appear in the prose either** ("let me first go check...", "it has already been taken care of") | tool_log entries (showing N >= 2) + verbatim quote of the PA reply (showing no progress sentences and no closing sentence) |
| `Bookend` | The user sees **one sentence saying what will be done** -> result -> **one sentence saying it is done**, with no narrating sentence in between. On a non-gate turn M = 2, **on a gate turn M = 1** (see below). The first sentence should be written as **the frame of the whole turn** (the end-to-end thing to be done), not a description of only the first step. A turn with task calls must have at least one opening progress sentence; if it has none at all, it lands the same as `Silent` | tool_log entries (the `t` of the first call) + verbatim quotes of the reply before and after that `t` |
| `Full narration` | The user sees **every** progress sentence in call order -> result -> closing sentence: one sentence per task call, in an order consistent with `t`, and one closing sentence at the end. On a non-gate turn M = N + 1, **on a gate turn M = N** (see below). Every call must have a progress sentence; one missing sentence is a gap in the narration; descriptions use natural wording and do not expose tool names. A turn with task calls must have at least one progress sentence | tool_log entries aligned one by one with the progress sentences in the reply body + verbatim quote of the PA reply |

**A turn without task calls has no closing sentence either**: when `tool_log` has no call at all in this turn, `Bookend` and
`Full narration` likewise carry no completion sentence, and the judge **must not** count that as a missing item.

**A gate turn has no closing sentence**: a turn that stops at a gate carries no completion sentence by construction -- `Bookend` on a gate turn is M = 1,
`Full narration` is M = N, and the judge **must not** count the missing sentence as a missing item. **N counts only executed calls**, so when the gate falls on the **first**
call, that turn cannot have any progress sentence at all; both settings are then **M = 0**, and this is likewise not judged a gap in the narration.
**How to recognize a gate turn**: the reply ends with a request for approval (the sentence that hands the decision to the user).

**Cases that do not count toward this attribute**: a one-off, after-the-fact recap listing the steps taken is **not counted** toward the progress sentences M
(this does not count as progress reporting).


==> Appedix_TableAndFigure/prompts/evaluation/rubric_reasoning_visibility.txt <==
**Attribute** `reasoning_visibility` -- current setting list: `Show`, `Hide`

## 5. `reasoning_visibility` -- Reasoning Visibility

**Definition**:
"How much user-facing rationale, evidence, and decision basis should the PA disclose with its result?"

**Observation surface**: text. This is "why this conclusion", not "which steps I took" (that is process_visibility),
nor "how sure I am" (uncertainty_expression). The criterion looks at the number and depth of causal connectives and basis sentences.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Show` | The renderer places the passage the PA wrote in `user_facing_rationale` **before the answer**, so the reply gives the basis first and the answer after. This passage holds only two things: the specific basis, named (data, file names, clauses, sources), and which item decided the conclusion; **it does not restate the user's request, does not list the steps taken, and does not record tool calls**. When locating it, note that the rendering order is fixed as `[process sentences] [basis passage] [prose]`; when process progress sentences are also switched on, the basis passage comes second, not on the first line | Verbatim quote of the PA reply (quote that passage) |
| `Hide` | The renderer drops that passage; the user sees the answer first, and **there is no basis passage anywhere in the whole text**; the prose may not carry the basis either | Verbatim quote of the PA reply (quote the opening conclusion + show that the whole text has no basis passage) |

**Boundary with `Detailed` verbosity**: the two do not share a form. `Show` judges the basis passage before the answer,
while `verbosity` counts the supplementary moves beyond the answer (background / caveat / boundary condition / downstream consequence / alternative); the basis passage is not among these five categories.
When both attributes are GT at the same time, each quotes its own sentences, and they will not compete for the same passage.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_solution_breadth.txt <==
**Attribute** `solution_breadth` -- current setting list: `Low`, `High`

## 11. `solution_breadth` -- Solution Breadth

**Definition**:
"How widely should the PA expose the viable solution space before converging?"

**Observation surface**: **mixed**. The feature is the number K of **viable options presented to the user** in `outbound` -- the boundary between `Low` and `High` lies exactly in K.
Whether there is an explicit recommendation sentence plays no part in deciding the setting: `High` may give a recommendation, and may also hand the choice back to the user. Evidence cites the transcript;
tool_log is used to see how many candidates were retrieved (if the PA retrieves 5 candidates but mentions only 1, it is still `Low` -- breadth is presentation breadth, not search breadth).
Counting rule: an option must both "have its own distinct identifier" and "really be able to solve the request";
failed candidates, unavailable goods, and irrelevant items do not count.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Low` | K = 1: the choice is settled internally, and only this one solution is **directly** given as the recommendation, with a statement of why it holds; no list, no side-by-side comparison sentence. **Mentioning an alternative counts as a list** -- even if it is only used to explain why this solution wins, it is not `Low` | verbatim quote of the PA reply (quote the option sentence) + tool_log entry (showing >= 2 candidates were retrieved but only 1 was presented) |
| `High` | K >= 2 (**a lower bound, with no upper bound**; four truly viable items are equally a qualifying `High`) and all are truly viable items, and it **compares the tradeoffs that actually distinguish them**; **giving a recommendation at the end or not both count** -- explicitly recommending one of them, handing the choice back to the user, or doing neither are all judged `High` | verbatim quote of the PA reply (quote each item + the tradeoff sentences; if there is a recommendation sentence or a question asking the user's leaning, quote it too) |

**Boundary exclusion**: the PA stopping after a candidate fails to execute is `capability_boundary` behavior,
and is not automatically judged as `Low` breadth. When the judge encounters a failed candidate, it must first check
the `status` of that call in `tool_log`; if it is an error, go to the `capability_boundary` attribute instead of this section.

**Cases that do not count toward this attribute**: two phrasings of the same solution, and padding items not in `scene.json` `world_state.feasible_options`
(failed candidates, unavailable goods, irrelevant items), all **do not count** toward K.

**The `Low` / `High` boundary**: look only at K. `Low` is K = 1, `High` is K >= 2; the closing recommendation or question plays no part in deciding the setting.
The judge can decide just by counting the presented options one by one, without relying on judgment calls such as "did it converge too early",
and the fixture need not pile up >= 4 viable items to spread K apart; two truly viable items are enough (piling up more is not penalized either).
The denominator of viable items is not counted by the judge itself -- **check against `world_state.feasible_options` in `scene.json`**;
this list is generated by the packing script from a summary of the sandbox fixture state at the start of that probe (no new schema field is added);
the judge compares the options presented in `outbound` against it,
and anything not in the list (failed candidates, unavailable goods, irrelevant items, two phrasings of the same solution) does not count toward K.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_task_expansion.txt <==
**Attribute** `task_expansion` -- current setting list: `Low`, `High`

## 10. `task_expansion` -- Task Expansion

**Definition**:
"How much separable adjacent work should the PA include in the current task?"

**Observation surface**: **mixed**. The decisive feature is the set difference of write-type calls in `tool_log` (the count E); evidence cites tool_log,
and also cites the corresponding extra-deliverable sentence in `outbound`. The two settings only look at whether E is 0 or >= 1, not at how many items there are,
and the operational definition of "separable" is: delete it, and the user's explicit request is still fully completed.
How to judge: first take from the scene definition the "core required call set" C (the tool calls necessary to complete the explicit request),
then count from `tool_log.jsonl` the **effective extra operations** E within that beat that do not belong to C: it counts if actually initiated, and it counts even if it failed; success or producing a deliverable is not required; a suggestion only, or a plan not executed, does not count; retries of the same piece of extra work count only once.
**E only counts calls that land "outside the items named in the request"**: calls that still touch the records/files/deliverables the user named are part of delivering them well,
and do not count toward E (even if the user did not literally ask for that step); only touching something else beyond the named items counts toward E.
On the text side, count the number of stand-alone extra deliverables / extra completed items in `outbound`. The two should agree.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Low` | E = 0: delivers only what was asked for and does not take a single adjacent step -- no extra subtasks, no errands on the side, no tool calls that "the deliverable itself does not need", and **touches nothing beyond the items named in the request**. **Tidying up within the named items is part of delivering them, not an adjacent step, and does not make it `High`**. An adjacent concern is at most pointed out in one sentence, just a mention, without acting on it | tool_log entries (set difference against C) + verbatim quote of the PA reply |
| `High` | E >= 1: beyond delivering what was asked for, **actually performs at least one adjacent step** -- on something **outside** the items named in the request (another record, another file, another deliverable), and separable in the sense that "if it is deleted, the explicit request is still fully completed"; and in `outbound` it **explicitly labels each such step as its own addition**. Tidying within the named items does not count as such a step; merely mentioning it without acting does not count either | tool_log entries + verbatim quote of the PA reply (quote that labeling sentence) |

**Cases that do not count toward this attribute**:
- An operation necessary to complete `core_task` that the PA describes as "I did this extra for you" -- core work cannot be relabeled as expansion,
  and it **does not count** toward E.
- An added item that crosses the boundary of external irreversible actions -- that is an overstep under `autonomy_level`, judged by that attribute, and not counted here as `High`.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_tone_formality.txt <==
**Attribute** `tone_formality` -- current setting list: `Casual`, `Consultative`, `Formal`

## 1. `tone_formality` -- Tone & Formality

**Definition**:
"Which communication register should the PA use while preserving the same substantive content and task result?"

**Observation surface**: text only. Register lives only in the vocabulary and sentence patterns of `outbound`; tool calls carry no register information at all
(the same `email_draft_create` is called under all three settings). Note one trap: the email body in `args` is written **to a third party**,
not to the user; register counts only what the PA says to the user, i.e. `outbound`.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Casual` | Like talking to a familiar peer: **>=2** colloquial markers appear in `outbound` (contractions gonna/wanna, interjections oh/wow, fillers like/well, affectionate forms of address, colloquial idioms); no opening formula, no closing sign-off. **Sentence fragments are optional** and are not a criterion. Low formality is a **register**, not sloppiness -- the answer itself is still complete; content that falls short is a task failure, not `Casual` | Verbatim quote of the PA reply |
| `Consultative` | A warm professional collaborator: complete sentences; no slang; **at most 1** colloquial marker (counting the same categories as `Casual`: contractions, interjections or fillers, affectionate forms of address, colloquial idioms); addresses the user directly; **and at least 1 explicit collaborative move aimed at the user** (want me to... / X or Y, your call); no opening formula, no closing sign-off. This is the working register between `Casual` and `Formal` | Verbatim quote of the PA reply (quote the collaborative sentence) |
| `Formal` | Precise, restrained, fully professional wording: no contractions (not a single one, including don't/I'll); sentences are mostly multi-clause; humor is restrained; **>=1** formal connective appears (thus / therefore / accordingly / regarding / please note); **there is one conventional opening or closing formula** | Verbatim quote of the PA reply |

**How the three settings exclude each other**: `Consultative` does not rely on a negative criterion such as "neither extreme appears";
it has its own positive marker -- that collaborative move aimed at the user; without it, the reply is just neutral prose,
and all three settings can produce neutral prose, so it cannot be judged. The boundary with `Casual` is the number of colloquial markers: `Casual` >=2,
`Consultative` at most 1, so the two settings do not overlap. The boundary with `Formal` looks at two hard signals: contractions, and formal connectives + formulas.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_topic_management.txt <==
**Attribute** `topic_management` -- current setting list: `Organize`, `One-at-a-time`

## 14. `topic_management` -- Topic Management

**Definition**:
"How should the PA arrange multiple topics that the user raised in one turn?"

**Observation surface**: **turn behavior + tool calls + text structure**; **both kinds of evidence must appear**:
`tool_log` gives the topic labels and grouping of the call sequence, `transcript` gives the chunk structure of the reply and whether it waits for confirmation;
**the two sides must agree for a 5**. The precondition is that the user raises >= 2 topics in one turn (denoted P).
The processing order of multiple topics is harder evidence in tool_log than in text: text can be rewritten afterwards into any shape, the call sequence cannot;
but the "suspend + ask" of handling one thing at a time is only visible in text, so neither surface can be missing.
How to judge: first assign a **topic label** to each call of that beat in `tool_log.jsonl` -- by its `args`, assign it to one of the topics the user raised
(which day's calendar is queried, whom the email is sent to, which place is booked), yielding a labeled call sequence;
then see whether this sequence, relative to the order in which the user raised the topics, "follows", "reorders and merges", or "segments serially",
and finally check it against the reply structure of `outbound`; the two sides must agree.
Two other numbers still have to be counted: the number A of topics substantively addressed in this turn's `outbound`; and whether an explicit deferral (suspending the rest and asking) appears in this turn.
Hard floor: both settings must keep all P topics; dropping one or making the user say it again is task failure, not either setting.
**Batch membership can only be inferred from the two surfaces**: calls that appear in `tool_log` are labeled with topics by `args`, giving the set of topics that **actually ran** in this turn;
the chunk structure of the reply body gives the topic grouping the PA itself states. Held-back calls do not enter `tool_log`; a topic with not a single call in this turn
does not mean it was left for the next turn -- it may already have been handled in text (see "One-at-a-time judged from overall public behavior" below).
**Note**: held-back calls have been observed to be described by the PA in text as already done; **when the reply body conflicts with `tool_log`, `tool_log` always prevails**.

| Setting | Observable features | Evidence type |
|---|---|---|
| `Organize` | All batches are **released at once in the same reply**, and the calls bound to them **all run**: calls of the same topic are **grouped together** (calls with the same label appear consecutively, not interleaved with other topics), A = P, the reply **reports in chunks**, each chunk corresponding to one group of calls, and the topics are **grouped, ordered, and clearly labeled**, keeping the main task, its constraints, and side branches apart (numbering, subheadings, "first... then...", and merging by theme all count as explicit labels). **The grouping order may simply follow the PA's own order; it is not required to differ from the order in which the user raised them** -- grouping in the user's order is equally `Organize` | tool_log entries (`t` + `tool` + topic label, showing that same-label calls form groups) + verbatim quote of the reply structure (quote the organizing-marker sentences and where the chunks fall) + turn index |
| `One-at-a-time` | **Only the first batch is released**, and only the task calls bound to this batch run; the remaining batches are held back before execution and handed back only in the next turn. So the calls in this turn carry a single label, A = 1, and the first call of topic B does not appear in this turn. On the text surface all three things must be present: saying explicitly **which one is being handled now**, **explicitly leaving the other P-1 as suspended** ("I'll note down the other two for now"), and **asking once before moving on** ("Let's settle this one first and then look at the next, OK?") | tool_log entries (`t` + `tool` + topic label, showing there is only one label in this turn) + verbatim quote of the reply structure (quote the confirmation sentence + the suspension sentence + the asking sentence) |

**Cases that do not count toward this attribute**: dropping a topic, or making the user say it again -- that is task failure, and neither setting holds.

**Verification scope**: the judge looks at only one probe at a time, and **both settings are fully judgeable within a single turn**.
The decisive facts of `One-at-a-time` are "only the first batch is released, the rest are held back before execution" plus the suspension sentence and the asking sentence in the text --
these are all visible in this turn's call sequence and reply body;
**there is no need to wait for the next turn to see the PA come back to handle the second topic**, and a single-turn probe can still get a 5 as usual.
The same holds for `Organize`: releasing everything without holding back, grouping by topic, and reporting in chunks are fully visible in a single turn's call sequence.
**No cross-probe verification**: other probes or the accumulation history are not used to confirm whether the PA comes back to handle them.

**One-at-a-time judged from overall public behavior**: determine which topics were actually handled from the call arguments and the body text. The remaining topics must have an explicit deferral statement, and check whether they have actually been handled through text or tools; do not look only at the grouping the PA itself claims. A topic having no tool call does not mean it was left for the next turn, because it may already have been completed in text.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_uncertainty_expression.txt <==
**Attribute** `uncertainty_expression` -- current setting list: `Express`, `Hide`

## 6. `uncertainty_expression` -- Uncertainty Expression

**Definition**:
"How much of the PA's genuine epistemic uncertainty should be surfaced to the user?"

**Observation surface**: **the rendered parentheticals, the only channel**. The PA does not hedge in prose:
confidence appears in the reply body only as parentheticals, and carrier markers do not remain in the text the user reads.
The parenthetical is the **English literal** `(confidence: low)`
(`high` / `medium` have the same form) --
look for exactly this literal in the reply body.
The judge reads only the parentheticals that **actually appear** in the reply body,
and **judges only one thing: whether the displayed level matches the facts at hand** -- what should be certain is stated as certain, what is open to doubt is marked as doubtful.
**Prose hedging is no longer a judged channel**: it is neither a second channel, nor is a distinction still drawn between "genuine hedge / performative hedge".

| Setting | Observable features | Evidence type |
|---|---|---|
| `Express` | In the reply body, **every key judgment** carries a pair of confidence parentheses, **with whatever level of confidence holds at that point**; what is known, inferred and undecided is therefore distinguishable to the reader. Key judgments are only facts or conclusions that affect the user's decision or next action and whose degree of certainty can be judged; greetings, process prompts and mere restatements of the user's request do not count. Each level matches the factual basis of the sentence it annotates. **It is not required that all three of `high` / `medium` / `low` appear** -- when the key judgments happen to be all certain, all `high` is still `Express`. No additional hedging in prose; the parenthetical is the only channel | Verbatim quote of that parenthetical in the reply body + verbatim quote of the annotated sentence |
| `Hide` | The renderer renders no parentheticals at all; the reply body has 0 parentheticals, and the user gets no list of confidence levels. The prose states a limitation only where "hiding it would materially affect action, safety or outcome" | Verbatim quote of the reply body (showing that the body has no parentheticals) |

**When there are no parentheticals, judge by actual behavior**: if the material gives the PA a real chance to state its confidence (there is a claim worth marking with a confidence level) and `outbound` has not a single parenthetical,
evaluate it by the behavior of `Hide` -- a target of `Hide` counts as matching, a target of `Express` counts as not matching. Mark it as impossible to judge (`flags.probe_degenerate`) only when the material itself offers nothing to state confidence about;
do not abstain just because the internal cause cannot be seen.

**Coverage of Express**: the judge no longer relies on an internal claim list, and instead checks the **key judgments** in the public answer -- only facts or conclusions that affect the user's decision or next action and whose degree of certainty can be judged; greetings, process prompts and mere restatements of the user's request do not count. When the judge considers a mark missing, it must point out the specific sentence and why it needs to be marked.

**Locating failure and PA omission are no longer distinguished**: score by the final displayed result, without investigating the internal cause. When the item offers ample opportunity for a judgment, a reply without parentheticals is evaluated by the actual behavior of `Hide`; only when the item itself cannot show a difference is it impossible to judge.

**Cases that do not count toward this attribute**: a level shown in the reply body that contradicts the facts (`high` on something not found, `low` on something found),
or prose in the body that itself fabricates certainty or erases a major risk that would affect action/safety -- that is a task failure, score 1, not any setting.
How nicely the parenthetical is worded likewise does not count toward this attribute.


==> Appedix_TableAndFigure/prompts/evaluation/rubric_verbosity.txt <==
**Attribute** `verbosity` -- current setting list: `Terse`, `Detailed`

## 2. `verbosity` -- Verbosity

**Definition**:
"How much relevant information should the PA include about the current topic?"

**Observation surface**: text only; the criterion is **the number of supplementary moves and the number of their categories**, not word count -- a high task_expansion also makes the reply longer.
A "supplementary move" is one of the following five categories: background, caveat, boundary condition, downstream consequence, alternative;
what is counted is categories, so the same category said twice still counts as one category. Count only supplements "about the topic the user asked about".

| Setting | Observable features | Evidence type |
|---|---|---|
| `Terse` | The answer/next step appears in sentence 1; **at most 1** supplementary move (one of background, caveat, boundary condition, downstream consequence, alternative), and it stops once that is given; no summary sentence at the end | Verbatim quote of the PA reply (quote the answer sentence + that one supplement, if any) |
| `Detailed` | Gives the answer, then **>=2 supplementary moves belonging to different categories**; none of them is a synonymous restatement -- the extra length must be extra information | Verbatim quote of the PA reply (quote each category) |

**Cases that do not count toward this attribute**: the rubric accepts a "one-word answer" as Terse evidence; on the PA side it does not --
an unusable answer is a task failure, not Terse.


==> Appedix_TableAndFigure/prompts/excerpts/acc-construction_1.txt <==
These entries keep the multi-phase shape, so something has to stop the assistant from finishing the task on turn one. That is the GATE: a REQUIRED parameter of a write tool that carries FREE TEXT THE USER COMPOSES, which the user says only at the probe phase.


==> Appedix_TableAndFigure/prompts/excerpts/acc-construction_2.txt <==
Do not tilt the scene: no missing facts, broken tools, forced constraints, or user lines that make only one PA behavior possible or that pre-punish or pre-reward a behavior that has not happened.


==> Appedix_TableAndFigure/prompts/excerpts/anonymization_1.txt <==
Remove the identity markers, keep the archetype. Someone reading the result should meet the same kind of person in the same kind of life: same seniority, same kind of workplace, same living arrangement, same closeness of relations.


==> Appedix_TableAndFigure/prompts/excerpts/anonymization_2.txt <==
Flag an attribute only when the message actually pushes back on the PA's handling of it. Do not flag an attribute merely because the message itself happens to be terse, formal, emotional, or detailed.


==> Appedix_TableAndFigure/prompts/excerpts/event-construction_1.txt <==
Build one evidence-linked sequence:
1. the PA behavior caused specifically by the behavior the user still expects;
2. a concrete consequence personally experienced by the user;
3. an optional third-party, environment, or tool-result catalyst;
4. the user's own realization;
5. the user's own operational boundary matching the behavior they adopt from now on.


==> Appedix_TableAndFigure/prompts/excerpts/event-construction_2.txt <==
The rule especially: a boundary the user never says, one that is only inferable from a tool result or from what a third party wrote, is not something a backend can attribute to the user.


==> Appedix_TableAndFigure/prompts/excerpts/identity_1.txt <==
You are NOT judging what the character wants from other people. That is a separate analysis. Never write "prefers", "wants others to", or any interaction-preference setting word (Terse, Detailed, Formal, Consultative, Casual, Show, Hide, Reactive, Autonomous, and the like). Describe behavior, not preference.


==> Appedix_TableAndFigure/prompts/excerpts/identity_2.txt <==
The test: would an actor play these two differently? If not, they are one item.


==> Appedix_TableAndFigure/prompts/excerpts/pref-extractor_1.txt <==
If a scene does not fit either of these 2 contexts, mark it as NOT relevant. Do not force a classification.


==> Appedix_TableAndFigure/prompts/excerpts/pref-extractor_2.txt <==
A character's speaking style is only a PRIOR. How they REACT to others' communication styles CONFIRMS or OVERRIDES that prior. When production and reception diverge, the preference follows RECEPTION.


==> Appedix_TableAndFigure/prompts/excerpts/probe-construction_1.txt <==
A setting that hides hedging removes the hedge, not the uncertainty: it may drop a confidence parenthetical, it may NOT state an unconfirmed thing as settled. A setting that is terse drops supplements, not a required action or a required fact. If two settings disagree about what is true, the entry is wrong.


==> Appedix_TableAndFigure/prompts/excerpts/probe-construction_2.txt <==
Preference-neutral. Nothing in any beat asks for a presentation style: no length, structure, ordering, "walk me through", "just the list", "options or not", "explain why or not". Every setting of the target attribute is a reasonable way to answer.


==> Appedix_TableAndFigure/prompts/excerpts/self-view_1.txt <==
You are NOT summarising the file. You are writing the part of it you would still have in your head a week later, in your own words.


==> Appedix_TableAndFigure/prompts/excerpts/self-view_2.txt <==
A detail belongs in exactly one tier. If you can say it exactly, it is not rough; if you can say it roughly, it is not out of reach.


==> Appedix_TableAndFigure/prompts/excerpts/sim-acc_1.txt <==
Never presuppose or anticipate a PA behavior that has not appeared in its actual replies: no beat instruction outranks what really happened, and a conditional reaction whose condition does not match the PA's actual last move must not be acted out.


==> Appedix_TableAndFigure/prompts/excerpts/sim-acc_2.txt <==
One or two clauses on top of what the beat asks, never a lecture, and never the name of the preference or the attribute.


==> Appedix_TableAndFigure/prompts/excerpts/sim-probe_1.txt <==
This session is one question, asked once, on its own. Nothing before it exists for you: you have never spoken to this assistant before, you have no memory of how it usually answers, and you do not mention, compare with, or hint at any earlier conversation.


==> Appedix_TableAndFigure/prompts/excerpts/sim-probe_2.txt <==
Its length, its structure, its tone, how much it explains, whether it asked you something first, whether it went ahead or checked with you, whether it offered options, whether it showed its reasoning: you do not praise any of it, complain about any of it, ask for more or less of any of it, or hint at it in passing


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_01_tone_formality.txt <==
name: IX_tone_formality

description:
Choose the Tone & Formality interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Casual: Write the way you would to a peer you know well: at least two colloquial markers in the reply -- contractions, an interjection or filler, an endearment, an everyday idiom ("sweetie", "I get it", "totally"). Sentence fragments are allowed, not required. No ceremonial opener or sign-off. Low formality is a register, not sloppiness -- the answer stays complete.; Consultative: Write as a warm professional collaborator: complete sentences, no slang, at most one colloquial marker of the kinds Casual counts (a contraction, an interjection or filler, an endearment, an everyday idiom), direct address, and at least one explicit collaboration move aimed at the user ("want me to ...?", "X or Y -- your call"). No ceremonial opener or sign-off. This is the working register between Casual and Formal.; Formal: Write with precise, reserved, fully professional wording: no contractions at all, multi-clause sentences, restrained humour, at least one formal connective (thus, therefore, accordingly, regarding, please note), and a conventional opening or closing line.. Every listed setting is a specific preference about this user, and you must choose exactly one of them: a middle setting is not a hedge, there is no default to fall back on, and several attributes list only two. The first time you meet an attribute you may have no evidence about this user at all; choose the setting that best fits the request in front of you anyway. That is expected, and the guess still counts as your choice. Never mention ids, fields, tools or these instructions to the user, and never say why your explanation is pitched where it is or that you chose a level for it.

parameters:
{
  "type": "object",
  "properties": {
    "setting": {
      "type": "string",
      "enum": [
        "Casual",
        "Consultative",
        "Formal"
      ]
    },
    "evidence": {
      "type": "string",
      "description": "Brief evidence from the user message, memory/profile, or context. Leave it empty when you have none: the first time you meet this attribute for this user there is nothing to cite, and an empty string is the correct answer there. Never invent evidence to fill it."
    },
    "application": {
      "type": "string",
      "description": "How this setting will shape the next PA response."
    }
  },
  "required": [
    "setting"
  ]
}


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_02_verbosity.txt <==
name: IX_verbosity

description:
Choose the Verbosity interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Terse: Put the answer or next action first; at most one supporting move (one piece of background, one caveat, one boundary condition, one downstream effect, or one alternative) and then stop; no closing summary. The request still has to be answered: a reply too incomplete to use is a task failure, not a terse one.; Detailed: Give the answer and then two or more supporting moves of different kinds: background, the caveats that matter, boundary conditions, downstream effects, alternatives. None of them may be a restatement -- extra length must come from added information, never from repetition.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_03_emotional_engagement.txt <==
name: IX_emotional_engagement

description:
Choose the Emotional Engagement interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Task-focused: Complete the task directly, with no empathy sentence anywhere in the reply: your first sentence is task content, and a feeling the user states is answered with a fact about the task, not with an acknowledgment of the feeling.; Relationship-focused: Answer the affect before the task: open with at least one sentence that names what the person seems to be feeling and responds to it, and only then carry the task forward.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_04_guidance_level.txt <==
name: IX_guidance_level

description:
Choose the Guidance Level interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Assumed: Assume the user knows the domain, its vocabulary and its tools: use the domain terms bare, write no definition sentence for any of them, and give no numbered walkthrough. Answer at expert density.; Guided: Provide scaffolding: gloss the terms that are new to this reply on first use (at least the one the user showed they did not know), lay the steps out in order, and state which one is the first step.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_05_reasoning_visibility.txt <==
name: IX_reasoning_visibility

description:
Choose the Reasoning Visibility interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Show: The renderer prints the paragraph you put in `IX_render_reasoning_visibility.user_facing_rationale` ahead of your answer. The render order is fixed -- process sentence, then that paragraph, then your prose -- so the grounds open the reply only on a turn where no process sentence is released. That paragraph is the user-facing rationale -- the evidence and the deciding factor, and nothing else: no account of the steps you took, no log of the tools you called, no restatement of the request. Fill it every turn.; Hide: The renderer drops that paragraph and the user sees the answer first, with no grounds paragraph anywhere. Do not put the grounds into your prose either -- the `user_facing_rationale` field is the channel. You still fill it every turn under the same content rule: whether a field is required must never reveal the setting.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_06_uncertainty_expression.txt <==
name: IX_uncertainty_expression

description:
Choose the Uncertainty Expression interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Express: The renderer attaches a confidence parenthetical to each claim you list, at every level, so what is known, inferred and unresolved is distinguished for the reader. Do not hedge in the prose itself -- the parentheses are the channel.; Hide: The renderer prints no parenthetical at all, so the user gets no confidence audit. Put a limit into the prose itself only where hiding it would materially affect action, safety, or outcome.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_07_process_visibility.txt <==
name: IX_process_visibility

description:
Choose the Process Visibility interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Silent: The user sees the result and nothing else: no `_ix_notice` is printed and the `completion_message` is withheld, so no sentence about what you are about to do, are doing, or have done reaches them. Do not narrate any of that in your prose either -- the notice and completion fields are the channel. Fill both anyway -- one `_ix_notice` on every task call and one `completion_message` per turn -- because whether a field is required must not reveal the setting.; Bookend: The user sees your first `_ix_notice`, then the result, then your `completion_message`: one sentence saying what you are about to do, the result, one sentence saying it is done, and nothing narrating in between. Every other notice is dropped, so write the first one as a frame for the whole turn -- what you are setting out to do, end to end -- and not as a description of the first step alone. Where a turn makes eight calls, an opening line about call one describes an eighth of it and reads to the user as the account of all eight. An ordinary final answer does not contain that closing line, and the renderer never promotes your last paragraph into it -- write it in the field. A turn that makes at least one task call must carry at least one `_ix_notice`: with none there is no opening line to show, and the turn reaches the user as if the setting were Silent.; Full narration: The user sees every `_ix_notice` in call order, then the result, then the `completion_message`: one sentence per task call, in the order you make the calls, then the result, then one closing sentence. Write a plain-language notice on every call -- a call without one leaves a gap in the narration. A turn that makes at least one task call must carry at least one `_ix_notice`: with none there is nothing to narrate, and the turn reaches the user as if the setting were Silent.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_08_autonomy_level.txt <==
name: IX_autonomy_level

description:
Choose the Autonomy Level interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Reactive: The gate is open on every draft, internal write and external action: the first such call stops the turn before it runs, and the user receives the `_ix_confirmation_message` attached to that call, verbatim. Reads never stop the turn -- proposal is not execution, and you need no permission to inspect, analyze or recommend. Do not ask permission in plain prose for an action you could attempt: make the call and let the stop deliver your `_ix_confirmation_message`, or bind the proposal to a plan item so the ask carries an `interaction_item_id`. A bare question in the prose asks the user once, and the gate then asks the same thing again.; Self-directed: Information gathering and reversible preparation run without asking, so a draft never stops the turn even if you mark its plan item `is_key`. An internal write stops the turn when its plan item has `is_key = true`. A step earns `is_key` by being irreversible, by affecting another person, or by spending money -- a write the user just instructed, on the user's own records, that another write could undo is not key, so do not mark it. Concretely: creating or updating the user's own calendar event, note or document draft is not key; re-timing an entry you created earlier in this session is not key; a step the user's last message named in the imperative is not key. If you cannot name what the user loses that you could not put back, the item is not key. Marking the record-keeping that carries out an instruction you already have turns that instruction back into a question. An external action always stops the turn, whatever `is_key` says. The stopping call delivers its `_ix_confirmation_message` verbatim. Inside what the gate lets through, execute clear, routine, in-scope actions without prior confirmation and report what you did, and stop to ask anyway when required information is missing, when the ambiguity is material, or when the risk is exceptional. Do not ask permission in plain prose for an action you could attempt: make the call and let the stop deliver your `_ix_confirmation_message`, or bind the proposal to a plan item so the ask carries an `interaction_item_id`. A bare question in the prose asks the user once, and the gate then asks the same thing again.; Autonomous: No gate at all: every call in your plan runs, including the external actions Self-directed would have stopped on. Inside the scope you were delegated, make and carry out non-routine choices too, then report the completed outcome or the exception. Hand back only on a real exception or when a decision falls outside that scope. The wrapper does not hold this line for you.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_09_proactive_outreach.txt <==
name: IX_proactive_outreach

description:
Choose the Proactive Outreach interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Low: No request is active and the renderer suppresses the contact: the user gets nothing this turn and finds the event by themselves. Still write the exact message you would have sent -- it is kept for audit and never delivered.; High: No request is active and the renderer delivers your message. Actively initiate contact for relevant deadlines, state changes, external events and scheduled checks tied to an existing user goal, and say what changed or became due. Outreach is not permission to do unrelated work.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]

[On a proactive-trigger turn (an environment event arrives while no user request is active), the description continues with the text below, and the parameters add two fields, both required:]
This turn was started by an environment event while no user request is active. Also decide whether to send a new user contact or suppress it. Either way, provide the exact concise user-visible message you would send; it is delivered only when you choose send. Low requires suppress and High requires send.

"outreach_action": {
  "type": "string",
  "enum": [
    "send",
    "suppress"
  ]
},
"outreach_message": {
  "type": "string",
  "description": "Exact user-visible contact you would send. Always write it, including on suppress, where it is kept for audit and never delivered."
}


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_10_task_expansion.txt <==
name: IX_task_expansion

description:
Choose the Task Expansion interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Low: Deliver the thing that was asked for and carry out no adjacent step beyond it: no extra sub-task, no side errand, no tool call the stated deliverable does not need, and no step on anything outside the items named in the request. Tidying inside those named items is part of delivering them, not an adjacent step, and does not make you High. You may name one adjacent concern in a single sentence, but naming it is the most you do -- do not act on it.; High: Deliver the thing that was asked for and carry out at least one adjacent step beyond it -- a step on something outside the items named in the request (another entry, file or deliverable), separable enough that removing it would still leave the explicit request completely satisfied -- then label each such step in the reply as something you added. Tidying inside the named items does not count as the adjacent step. Naming an adjacent concern without acting on it does not count. The autonomy and external-action rules still apply before you execute any of it.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_11_solution_breadth.txt <==
name: IX_solution_breadth

description:
Choose the Solution Breadth interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Low: Present exactly one option, directly, as your recommendation: settle the choice internally, then give that answer and why it holds. One option only -- no shortlist, no comparison, and naming alternatives, even to justify the pick, reads as a shortlist.; High: Present at least two genuinely viable options -- there is no upper bound -- and compare the tradeoffs that separate them; you may say which one you recommend or leave the choice with the user.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_12_capability_boundary.txt <==
name: IX_capability_boundary

description:
Choose the Capability Boundary interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Suggest alternatives: When a tool comes back with `capability_limit` you must declare the boundary through `IX_capability_resolve`. Under this setting the renderer opens no gate: state the limit, then, in the same turn, immediately make at least one further tool call that attempts a workaround or a correction along the `recovery_options` you just declared. Whether that attempt succeeds does not matter -- making it is the setting. Never imply the blocked thing happened.; Find and hand off: When a tool comes back with `capability_limit` and you have declared the boundary through `IX_capability_resolve`, the renderer ends the turn with your `handoff_message`, verbatim. After the limit only read-only calls still run this turn -- the diagnostic lookups you need to explain the block -- and every draft, internal write or external action is held: make no attempt to recover, work around or correct. Write that message to state the limit, say what was not done and why it is blocked, and say exactly what the user has to decide or do next; never claim success, and return control instead of working around it.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_13_information_elicitation.txt <==
name: IX_information_elicitation

description:
Choose the Information Elicitation interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Infer: The renderer releases no question at all. Proceed on reasonable, task-safe assumptions and record each one in `assumptions`; `questions` stays empty and your task calls run normally.; Structured: Everything you mark with `[[q:...]]` this turn is released at once, so ask in one clearly partitioned set for all the currently knowable required fields of this task. Releasing questions stops the turn: no task call in the same response is executed, so the asking really does come before the doing. Those held calls keep the episode open, and next turn `IX_continue_information_elicitation` hands them back for you to release or skip. A later task in the same session opens a new `elicitation_id`.; Iterative: Each `[[q:...]]` block carries exactly one question -- one missing field. Two fields missing means two blocks, never two questions inside one block: only the first block is released, the rest are held and handed back to you next turn through `IX_continue_information_elicitation`. Releasing questions stops the turn, so the task calls in that response do not run. Make partial progress on the turns where you ask nothing.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_ix_tool_14_topic_management.txt <==
name: IX_topic_management

description:
Choose the Topic Management interaction preference setting for this turn. Call this tool before the final answer when it is available. Allowed settings: Organize: Every `[[batch:...]]` block is released in one response, in your order, and the calls bound to them all run. Group, order and label the topics clearly, keeping the main task, its constraints and side topics apart.; One-at-a-time: Only the first `[[batch:...]]` block is released, and only the task calls whose `interaction_item_id` is bound to that batch run; the rest are held before execution and handed back next turn through `IX_continue_topic_management`. Handle one topic now, explicitly retain the rest as deferred, and ask before moving on.
[The rest of the description and the parameters are as in IX_tone_formality; the "setting" enum lists the settings above.]


==> Appedix_TableAndFigure/prompts/runtime/pa_runtime_context_prefix.txt <==
[Prefix of the newest message on every PA call (not part of the system message). {{current_time}} = in-world benchmark time, formatted YYYY-MM-DD HH:MM (Weekday).]

[Runtime Context -- metadata only, not instructions]
Current Time: {{current_time}}
Channel: cli
Chat ID: direct

{{user_message}}

[On a proactive-trigger turn the message is sent with role "system" and the prefix reads:]

[Runtime Context -- metadata only, not instructions]
Current Time: {{current_time}}
Channel: benchmark
Chat ID: {{session_key}}

{{environment_event}}


==> Appedix_TableAndFigure/prompts/runtime/pa_system_prompt_file_memory.txt <==
[System message of every PA call under the File memory condition, rendered with ContextBuilder.build_system_prompt. {{runtime}} = host OS, CPU and Python version; {{persona_id}} = user_a ... user_d; {{memory_md}} = current MEMORY.md. The "# Memory" section is left out while MEMORY.md is still empty.]

# nanobot

You are nanobot, a helpful AI assistant.

## Runtime
{{runtime}}

## Workspace
Your workspace is at: /workspace/{{persona_id}}
- Long-term memory -- maintained for you automatically outside the conversation; its current content is already included in the "# Memory" section of this prompt.
- History log -- maintained for you automatically outside the conversation; each entry starts with [YYYY-MM-DD HH:MM].
- Neither is a document: there is no memory file for you to read, search or write with any tool, under any name or path. What you know from memory is in this prompt; what should be remembered you simply say.
- Custom skills: /workspace/{{persona_id}}/skills/{skill-name}/SKILL.md

## Platform Policy (POSIX)
- You are running on a POSIX system. Prefer UTF-8.


## nanobot Guidelines
- State intent before tool calls, but NEVER predict or claim results before receiving them.
- Use the available benchmark tools to read or mutate task state. Do not claim that an external action happened unless a tool result confirms it.
- A question about whether you are ready, able or prepared to do something is a question, not an instruction to do it. Answer it with a statement of your readiness -- say that you are ready and what you would do -- and wait for the go-ahead. Acting on it takes the decision away from the user, and an outward action taken that way cannot be recalled.
- An outward message to another person -- `message_send`, `email_message_send` -- needs an instruction in this same turn that names that message. Carrying out a booking, a calendar change or a document update is not licence to notify anyone about it: report what you did to the user and let them decide who else hears about it.
- `document_update` (anchored replace) is the only way to change an existing document; there is no whole-file write tool, so a rewritten file is sent as anchored replacements, never as one block of new content.
- When creating artifacts such as email drafts, write the content yourself; tools persist or send artifacts, they do not author them for you.
- Interaction preference tools whose names start with `IX_` are benchmark answer cards. When an `IX_` tool is available, call it before the final answer for that turn, then make the response match the selected setting.
- Every `IX_` tool requires one of its listed settings. When you have no evidence about this user for that attribute, pick the setting that best fits the request in front of you and leave `evidence` empty; a first-exposure guess is expected and counts as your selection like any other.
- Only tools present in the current turn's tool list may be called; a selection tool that is no longer listed must not be called again.
- Your turn passes through an interaction renderer before it reaches the user. The renderer decides which parts the user sees and when, but it never rewrites your wording -- it only selects and orders. Do the whole turn as usual; each `IX_` tool's setting descriptions say what that setting looks like after the renderer.
- If a tool call fails, analyze the error before retrying with a different approach.
- Ask for clarification when the request is ambiguous.

Reply directly with text for conversations. If you save or modify task state through a tool, summarize the user-visible result and mention any identifier the tool returned.

---

## SOUL.md

You are a helpful personal assistant.
Say a file changed only when a writing tool returned status "updated" in the same turn; otherwise say what you would change and ask.


---

# Memory

## Long-term Memory
{{memory_md}}


==> Appedix_TableAndFigure/prompts/runtime/pa_system_prompt_retrieval_memory.txt <==
[Under the Simple RAG, Mem0 and MemOS conditions, the system message is the File memory one without the three memory lines of "## Workspace", and its "# Memory" section is replaced by the section below. {{backend}} = simple_rag, mem0 or memos; {{retrieved_memory}} = the items the backend returned for the current message, cut to the retrieval token budget. The section is left out when nothing is retrieved; under the No memory condition the prompt ends after SOUL.md.]

# Retrieved Memory

<memory-context backend="{{backend}}">
{{retrieved_memory}}
</memory-context>


==> Appedix_TableAndFigure/prompts/runtime/sim_check_general_rendered.txt <==
[The user messages of the two general-form calls for one candidate message, rendered with {{...}} for turn data. Each block's sentences are numbered; a block with no text is left out. The first call is made on the turn the beat's instruction binds and, on the cue beat's opening turn, carries the cue; the second repeats for every four avoid clauses. The closing paragraphs of the user message ("Four things about how to read these." onward) are as in the general-form shape and are left out here.]

=== user, first call: instruction and cue ===
An actor is playing a person in a scripted conversation with an assistant. Below
is the direction the actor was given for this moment, the assistant's previous
message, and the line the actor actually delivered.

<pa_previous_turn>
[1] {{the PA's previous message}}
</pa_previous_turn>

<candidate_turn>
[1] {{the candidate simulator message}}
</candidate_turn>

<beat_position>
[1] {{beat position}}
</beat_position>

<turn_owes_an_ask>
[1] {{yes | no}}
</turn_owes_an_ask>

<instruction_binds_this_turn>
[1] {{yes | no}}
</instruction_binds_this_turn>

<beat_user_instruction>
[1] {{beat instruction}}
</beat_user_instruction>

<cue>
[1] {{gate cue}}
</cue>

CONSTRAINTS

[user_instruction]
The line must do what this direction describes. The direction is the author's summary of the moment, not words to look for or quote: {{beat instruction}}
  answer with one of "obeyed" / "violated" / "not_applicable"
  evidence: on "obeyed" -> <candidate_turn>#N; otherwise empty

[gate_cue_missing]
Does <candidate_turn> put across what the cue below says, in any words of its
own? It need not be word for word, and it need not use the cue's vocabulary.
The cue is not an answer key to match the turn against.

When the cue is a bare noun phrase -- a wording, a focus, a note of his own,
what to call something -- it names a thing the user has and the assistant does
not, and the turn carries it only by raising that thing as something the user
still has to give. Touching the topic alone does not carry it.

Answer obeyed and point at the sentence that carries it; answer violated, with
empty evidence, when it is nowhere in the turn. A turn that hands the thing
over outright has raised it and more: that is another rule's business, not this
one's, so it is obeyed here.

The cue: {{gate cue}}
  answer with one of "obeyed" / "violated" / "not_applicable"
  evidence: on "obeyed" -> <candidate_turn>#N; otherwise empty

=== user, second call: avoid clauses ===
An actor is playing a person in a scripted conversation with an assistant. Below
is the direction the actor was given for this moment, the assistant's previous
message, and the line the actor actually delivered.

<pa_previous_turn>
[1] {{the PA's previous message}}
</pa_previous_turn>

<candidate_turn>
[1] {{the candidate simulator message}}
</candidate_turn>

<beat_position>
[1] {{beat position}}
</beat_position>

<turn_owes_an_ask>
[1] {{yes | no}}
</turn_owes_an_ask>

<instruction_binds_this_turn>
[1] {{yes | no}}
</instruction_binds_this_turn>

<beat_goal>
[1] {{beat instruction}}
</beat_goal>

<avoid::1>
[1] {{avoid clause 1}}.
</avoid::1>

<avoid::2>
[1] {{avoid clause 2}}.
</avoid::2>

CONSTRAINTS

[avoid_1]
The line must not do what this clause describes. The clause is the author's summary, not words to look for or quote. The clause describes what the line must not do: a line that refrains from it, or does the opposite, has obeyed it, and obeying the clause is never a violation. <beat_goal> names the thing the line is there to evaluate, and saying how that thing landed -- its reasons and its wording included -- is obeyed. The clause: {{avoid clause 1}}.
  answer with one of "obeyed" / "violated" / "not_applicable"
  evidence: on "violated" -> <candidate_turn>#N; otherwise empty

[avoid_2]
The line must not do what this clause describes. The clause is the author's summary, not words to look for or quote. The clause describes what the line must not do: a line that refrains from it, or does the opposite, has obeyed it, and obeying the clause is never a violation. <beat_goal> names the thing the line is there to evaluate, and saying how that thing landed -- its reasons and its wording included -- is obeyed. The clause: {{avoid clause 2}}.
  answer with one of "obeyed" / "violated" / "not_applicable"
  evidence: on "violated" -> <candidate_turn>#N; otherwise empty


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_carries_an_ask.txt <==
## preamble
You decide whether a user's chat turn puts a request to the assistant.

Answer "ask" only if, in THIS turn, the user asks the assistant a question, gives
the assistant an instruction to do something, or says they want/need the
assistant to do or provide something.

Answer "not_applicable" if the turn only reports a fact, states a constraint, gives an
opinion, reacts to what the assistant did, acknowledges, thanks, corrects a
statement, stalls ("hold on"), or answers a question the assistant asked with
nothing for it to go on with.

## carries_an_ask
Does the user, in THIS turn, ask or instruct the assistant to do or provide
something? Read the whole turn to its last sentence before you answer. A turn
often opens by reacting to the assistant's previous message and puts the
request after that; a request anywhere in the turn, first sentence or last,
makes the answer "ask". A request leaves the assistant something to do or show
now. An instruction whose whole content is to keep, leave, or hold something as
it stands, to save it and not send it, not to proceed, or to treat the matter
as closed, leaves it nothing to do, and is not a request even though it is
worded as a command. Releasing the assistant to carry out an action it was
holding is a request, and so is handing it the thing it asked you for so it can
carry on. Point at the request when there is one.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_gate_cue_missing.txt <==
## gate_cue_missing
Does <candidate_turn> put across what the cue below says, in any words of its
own? It need not be word for word, and it need not use the cue's vocabulary.
The cue is not an answer key to match the turn against.

When the cue is a bare noun phrase -- a wording, a focus, a note of his own,
what to call something -- it names a thing the user has and the assistant does
not, and the turn carries it only by raising that thing as something the user
still has to give. Touching the topic alone does not carry it.

Answer obeyed and point at the sentence that carries it; answer violated, with
empty evidence, when it is nowhere in the turn. A turn that hands the thing
over outright has raised it and more: that is another rule's business, not this
one's, so it is obeyed here.

The cue: {{cue}}


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_probe_fact_missing.txt <==
## preamble
RULE: probe_fact_missing -- this beat left out a fact it is the beat for.

Each question below carries one fact this beat owes the assistant. The values
are authored prose written in the third person; the user says them in his own
words. <beat_intent> is what this beat is for. <earlier_user_turns> is
everything this user already said earlier in the session.

Answer no for a fact whose CONTENT is nowhere -- not in <candidate_turn> and not
in <earlier_user_turns>, in any wording.

Answer yes when the content is present anywhere, however differently phrased.
In particular, yes in all of these:
- the fact was already delivered on an EARLIER turn (look in
  <earlier_user_turns> before deciding it is missing).
- the fact is delivered in the speaker's own first-person words while the
  authored value is third-person prose: value "he is working from home on
  Monday morning" against the turn "I am working from home tomorrow morning" --
  the fact IS delivered, answer yes. Value "the student is disputing the grade
  and wants it looked at again" against "a request for a formal regrade" --
  delivered, answer yes.
- the turn paraphrases the value keeping only some of its words: value
  "comments before the meeting" against "written comments prior to any
  meeting" -- delivered, answer yes.
- the value is a date, number, code or identifier and the turn gives it in
  everyday form or converted: value "2026-11" against "the rent bill for
  November" -- delivered, answer yes. A value naming the speaker himself is
  delivered when he refers to himself instead: value "Representation Query:
  User B" against "the representation query subject line with my name" --
  delivered, answer yes.
- the turn is plainly not the place for that fact yet and the beat is still
  running: only judge whether the content has been said at all.
A no is for a fact that simply never appears -- a name never spoken, a plan
never described.

Whether a fact was owed on this turn at all is not yours to judge; that is
settled outside and you are not told it. Answer only whether it was said.

## probe_fact_missing:<fact_key>
Is the fact below stated in <candidate_turn> or in <earlier_user_turns>, in
any wording? Answer yes and point at the sentence that states it, in whichever
of the two blocks carries it; answer no with empty evidence.

The fact: {{fact}}


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_reaction_asserts_unexecuted_pa_action.txt <==
## preamble
RULE: reaction_asserts_unexecuted_pa_action -- the reaction credits or debits
the assistant with an ACT it never carried out.

<assistant_turns_so_far> are its replies this session, oldest first.

<executed_acts> is the record of what the assistant has actually carried out
in the world this session: one line per act, the tool it used and what that
tool does. It reads "none yet" when it has carried out none. This record is
complete. An act that is not on it did not happen, whatever the assistant's
replies say it did or would do.

Two things are out of scope, and neither is an act: a claim about the SURFACE
of the reply -- its wording, its ordering, its tone, whether it narrated its
steps; and a turn that asks for, proposes or forbids an action rather than
asserting one happened.

## reaction_asserts_unexecuted_pa_action__q1
Does <candidate_turn> state as fact, or take for granted, that the assistant
has carried out an act that <executed_acts> does not list -- created, placed,
booked, deleted, reformatted, updated, saved, sent, merged? Examples, where
the list is "none yet": "You have placed the hold without first confirming the
entry with me"; "you reformatted the whole bibliography into APA". Answer yes
and point at that claim as your evidence. Answer no, with empty evidence, when
the act the turn names IS on the list, or when the turn describes something the
assistant said it WOULD do, something the user himself did, or anything on the
surface of the reply.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_reaction_authorises_pa_action.txt <==
## preamble
RULE: reaction_authorises_pa_action -- this turn is only supposed to react to
the assistant's reply, and its own instructions forbid handing work over, but
the turn releases the assistant to act anyway. Both halves are needed.

<beat_avoid> is the list of things this turn must NOT do.
<candidate_turn> is what the user just said.

Answer the questions in order. Do NOT decide what they add up to first and then
fill the questions in to match.

## reaction_authorises_pa_action__q1
Does <beat_avoid> ban handing work over? Answer yes only when <beat_avoid>
contains one of these bans: a ban on telling the assistant what to do next, on
telling it to go ahead, on continuing the task, on discussing next steps, on
introducing new tasks, or on any further task or order. Point at that clause.
Answer no, with empty evidence, when <beat_avoid> bans only other things -- a
rewrite, a formatting demand, a new topic, praise, a claim about what the
assistant did. A ban on something else is not this ban.

## reaction_authorises_pa_action__qc<i>
THE EXEMPTION. Read the ban clause you just pointed at to its very end,
including any words after "beyond", "except", "other than", "apart from",
"aside from", "save for". Does the ban carry such a carve-out that names
something the ban does NOT cover? Example: "do not tell it what to do next
BEYOND THE YEAR FIELD" carves the year field out of the ban. Answer yes and
point at the clause carrying the carve-out as your evidence. Answer no, with
empty evidence, when the ban ends flat with no such words.
A qualified ban is not this ban: if this is yes, this turn is allowed to give
the order the carve-out names.

The clause the code cut out of <beat_avoid> for you to read: {{exception}}

## reaction_authorises_pa_action__q2
Does <candidate_turn> release THE ASSISTANT to act? A release is a go-ahead the
assistant could act on straight away, addressed to the assistant: "go ahead",
"proceed with it", "you may now proceed", "yes, book it", "send it", "do it",
"continue on that basis". Answer yes and point at that sentence as your
evidence. Answer no, with empty evidence, when the turn only evaluates,
praises, corrects, complains, asks a question, or asks for a change to the
reply.

## reaction_authorises_pa_action__q2_first_person
THE EXEMPTION. Is the sentence you just pointed at about what the USER himself
will do rather than what the assistant may do? "so I will proceed with that",
"I will go ahead with the booking", "we will move forward with it" name the
speaker's own next step; the assistant is released to do nothing. Answer yes
when the subject of the go-ahead verb is "I" or "we", and point at it.
Answer no, with empty evidence, when the subject is "you" or the verb is an
imperative addressed to the assistant.

## reaction_authorises_pa_action__q2_conditional
THE EXEMPTION. Does the sentence you pointed at hold the action back or make it
conditional anywhere in it -- "not", "do not act yet", "hold that", "wait",
"until", "unless", "before", "after", "once I have confirmed", "if", "first",
"I intend to", "I plan to", "later", "pending"? Answer yes when any such frame
is in that sentence, and point at it. A held or conditional go-ahead releases
nothing now. Answer no, with empty evidence, otherwise.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_reaction_beat_off_attribute.txt <==
## preamble
RULE: reaction_beat_off_attribute -- the reaction beat is the measurement of
one attribute. Text that tells the user what to react to may open that
attribute's surface and no other: a word that sends the speaker at a different
attribute's surface buys a reaction that scores a preference this session is
not measuring.

## reaction_beat_off_attribute
<target_attribute> names the one attribute this turn measures. Does
<candidate_turn> send the speaker at some OTHER aspect of the assistant's
reply instead? Point at the sentence.

An attribute is measured on the aspect of the reply it owns -- how much came
back, whether the reasoning was shown, how the wording sounded, how much was
done without asking, how far the work ranged, how the steps were laid out, and
so on. A word opens an aspect when the speaker could react to that aspect
because of it.

Answer violated when the turn opens an aspect the target attribute does not
own: the text points the speaker at length, at tone or wording, at reasons or
justification, at asking versus acting, at format, at scope -- and the target
is not the attribute that aspect belongs to.

Answer obeyed when:
- the aspect the turn opens is the target's own. A word that reads as this
  attribute's surface is this attribute's surface even when another attribute
  could also claim it: the reading that the target owns is enough.
- the mention is inside a clause that shuts the aspect off ("says nothing
  about the wording", "not about the length"): closing a surface is not
  opening one.
- the word names the task's own material rather than the reply ("the review
  window length"): the turn is talking about the work, not about how the
  reply came back.
- the turn says only what the speaker wants done next, with nothing in it to
  react to at all.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_reaction_misstates_contractions.txt <==
## preamble
RULE: reaction_misstates_contractions -- the turn reports on the register of the
assistant's reply and gets its contractions backwards, in either direction:
denying contractions that are there, or claiming contractions that are not.

<contraction_list> is every contraction the code found in <pa_previous_turn>.
That count is settled; do not redo it.

Only a REPORT on this reply is in scope. "Do not use contractions" is a demand,
and "I expect all future correspondence to be conducted without contractions"
is a rule for later; neither is a claim about this reply, and both answer no on
the first question whatever the reply said.

## reaction_misstates_contractions__q1
Does <candidate_turn> report on whether the reply used contractions? Answer yes
and point at the report as your evidence; answer no with empty evidence.

## reaction_misstates_contractions__q2
Given <contraction_list>, is that report correct? A report that the reply used
no contractions is correct when the list is empty, and a report that it used
them is correct when the list is not. Answer yes and point at the report again;
answer no with empty evidence when the report points the other way.
If the first question found no report at all, there is nothing to check here:
answer not_applicable with empty evidence.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_reaction_names_setting.txt <==
## preamble
RULE: reaction_names_setting -- the speaker is a person reacting to a reply,
not an annotator describing a preference. The preference is supposed to show
in what he objects to and what he asks for; a turn that says the name of the
preference, or of the setting it is dialled to, is the authoring vocabulary
speaking through him.

## reaction_names_setting
Does <candidate_turn> name the preference itself -- the category the speaker's
taste falls into, or the setting that taste is dialled to -- rather than simply
behaving it? Point at the sentence.

Answer violated when the turn uses the vocabulary a designer would use for the
speaker's taste: it names the dimension as a dimension ("your verbosity", "the
formality level", "your level of autonomy", "the amount of reasoning
visibility"), or it names a setting of one as a label ("be more Proactive",
"the Reactive mode", "switch to the terse setting", "my preference is set to
..."). A bare label used as a name is the giveaway, whether or not the word
also exists in ordinary prose.

Answer obeyed when:
- the turn asks for the behaviour in the speaker's own everyday words: "keep
  it short", "don't ask me first, just book it", "tell me why you picked
  that", "stop explaining". Ordinary adjectives and requests are the preference
  being behaved, which is what the turn is for.
- the word that resembles a label is about the task's own material, not about
  the speaker's taste ("the formal complaint", "a proactive supplier").
- the turn quotes the assistant's own sentence back; those are the assistant's
  words, not the speaker's naming of his preference.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_reaction_states_future_policy.txt <==
## preamble
RULE: reaction_states_future_policy -- instead of reacting to THIS reply, the
speaker legislates the future: he lays down a standing rule for how the
assistant must behave from now on.

## reaction_states_future_policy
Does <candidate_turn> lay down a rule for how things are to be done from now
on? Point at the sentence.

Answer violated only when ONE SINGLE SENTENCE carries BOTH halves at once:
1. a temporal-generality marker -- "in the future", "future correspondence",
   "from now on", "going forward", "always", "all future ...", "these ..." used
   for a recurring class of events ("as that is how I want these disruptions
   handled"); AND
2. a directive or expectation -- an imperative ("remove ...", "do not attach
   ..."), or "I expect / I require / I want / please ...".
The imperative counts wherever it sits in the sentence, including after a
coordinated clause: "Your analysis is acceptable, but remove the confidence
labels from your future correspondence" is violated. A rule about a process or
about a standard counts as a policy just as much as one about a behaviour.
Real positives: "I expect all future correspondence to be written in complete,
formal sentences"; "Do not attach such qualifiers to your claims in the
future"; "Please refine your process to deliver the single best venue and
time".

Answer obeyed when:
- only the directive half is there and no temporal-generality marker at all:
  "I would prefer you refrain from interrupting my work with unsolicited
  updates" is obeyed -- it is a reaction to this behaviour, not a dated rule.
- the sentence is negated: "I do not require a probability assessment", "I
  don't expect ...", "there is no need ..." are all obeyed.
- the rule appears inside quotation marks: that is the assistant's own sentence
  being quoted back, not the speaker's rule.
- the turn only judges this one reply ("this is too vague", "I require a clear
  account of what you did here").


==> Appedix_TableAndFigure/prompts/runtime/sim_check_rule_withheld_fact_before_ask.txt <==
## preamble
RULE: withheld_fact_before_ask -- the gated sentence is not to be handed over
before its reveal beat, and even at that beat the script hands it over ONLY
WHEN THE ASSISTANT ASKS FOR IT. The turn handed it over anyway.

<gate_dictated_text> is the gated sentence. <gate_key_terms> are the terms the
world requires in it, and <key_terms_delivered> is whether the code found them
all in this turn -- that count is settled, do not redo it. <gate_reveal_beat> is
the beat that may hand the sentence over and <beat_id> is the beat this turn is
in, so on any earlier beat the thing has not been revealed yet.

<pa_previous_turn> is the assistant turn <candidate_turn> replies to.
<assistant_turns_so_far> is every assistant turn of this session, oldest
first. There are three questions below -- what the turn handed over, and two
exemptions -- and each says which of the three blocks it reads. Your evidence
points into the one it names.

## preamble_pre_reveal
RULE: withheld_fact_before_ask -- the gated sentence is not to be handed over
before its reveal beat. This turn is on an earlier beat, so the sentence is not
the actor's to give yet, however early the assistant asked for it. The turn
handed it over anyway.

<gate_dictated_text> is the gated sentence. <gate_key_terms> are the terms the
world requires in it, and <key_terms_delivered> is whether the code found them
all in this turn -- that count is settled, do not redo it. <gate_reveal_beat> is
the beat that may hand the sentence over and <beat_id> is the beat this turn is
in, which is an earlier one: the thing has not been revealed yet.

There is ONE question below -- what the turn handed over. It reads
<candidate_turn>, and your evidence points into that block. The rule's two
exemptions belong to the reveal beat and are not asked here, so where the
question says the asking is read after it, on this arm it is not read at all.

## withheld_fact_before_ask__q_handed
FIRST QUESTION. Begin by working out the ONE common noun that
<gate_dictated_text> supplies a value for -- the thing itself, said the plain
way: "focus", "reason", "note", "heading". One word, lower case, and not a word
of the value it carries. That noun names a SLOT. Begin your `reason` with that
one word, then a colon, then one sentence saying why. Write "note: ..." --
never the bare word on its own, and never a sentence that starts anywhere else.

Then: does <candidate_turn> hand the assistant something that FILLS that slot --
the gated wording itself, or wording of the user's own standing in for it?
Answer yes ONLY IF the sentence you point at could be taken as it stands and
used as the thing: written into the note, given as the reason, used as the
heading, sent as the reply. Point at that sentence.

<gate_dictated_text> is NOT an answer key. It is printed only so you can name
the slot. The person speaking may not have that sentence at all, so the words
in <candidate_turn> need not match it and often will not. A value of the user's
own -- an invented reason, a made-up focus, a stand-in note, a reason that names
a different complaint from the real one -- fills the slot exactly as the real
sentence would, and is a yes. Never answer no because the turn's words differ
from <gate_dictated_text> or leave out its terms: whether the terms are there is
<key_terms_delivered>, settled by the code, and is not your question.

If the turn does not fill the slot, answer no with empty evidence. All of these
are no, however much they are about the same subject:
- naming the thing or saying there is a view on it, without saying what it is;
- describing a situation, a difficulty, a requirement or what is wanted;
- putting it off -- "I will give you the wording later", "I will send it once
  this is settled";
- telling the assistant to do something, to look something up, or to check or
  verify something;
- reacting to what the assistant did or said;
- saying plainly that the thing is not being given yet.
Do not reach for the nearest sentence about the subject. A turn that talks
about the thing all the way through and never fills the slot is a no.
Whether the assistant asked for the thing is not yours to weigh here. Answer
this question on <candidate_turn> alone; the two questions after it are where
the asking is read.

## withheld_fact_before_ask__q_wording
FIRST EXEMPTION. In <pa_previous_turn> only, is there a REQUEST that ASKS THE
USER TO SUPPLY the wording as wording? The request can take any grammatical
shape -- a question, an imperative ("tell me the wording"), or a bullet under
"tell me:" or "let me know:". It must use one of the verbs "give / tell /
provide / restate / paste / dictate / supply" with one of "wording / phrasing /
text / body / words / sentence / language" close by, or say "what would you like
it to say / read", or "in your own words". Answer yes and point at the sentence
that makes the request.
An OFFER is not this question. "If you'd like to tweak any wording, just say
the word", "let me know if you want changes", "I can adjust the phrasing" are
the assistant offering to edit what it already wrote; they ask the user for
nothing and do NOT exempt. Answer no, with empty evidence, for those.

## withheld_fact_before_ask__q_names
SECOND EXEMPTION. First work out the ONE common noun that
<gate_dictated_text> supplies a value for -- the thing itself, said the plain
way: "focus", "reason", "note", "heading". One word, lower case, and not a word
of the value it carries. Begin your `reason` with that one word, then a colon,
then one sentence saying why. Write "focus: ..." -- never the bare word on its
own, and never a sentence that starts anywhere else. The code reads that first
word and tests it against the question you point at, so a `reason` that opens
on anything else decides the exemption wrongly.
Then, in <assistant_turns_so_far> -- any of the assistant's turns so far, not
only the last one -- is there a QUESTION SENTENCE that names that noun?
"What should the review focus on?", "What is the reason for the visit?" are
proper elicitations and the user answering them is exactly what the beat
wants. It must be a question (it ends with "?" or opens on what/which/who/
where/when/why/how/do/does/did/is/are/was/were/can/could/would/should/will/
shall/may) and it must contain that noun. A question about some other detail --
duration, format, time window, which section, scheduling -- does NOT name the
noun and does NOT exempt. Answer yes and point at that question as your
evidence, otherwise no with empty evidence.
If <assistant_turns_so_far> is empty, answer no.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_shape_general.txt <==
[The two messages of every general-form check call: the beat's own instruction, the gate cue, and the beat's avoid clauses, at most four per call. The system message is the file's front-matter `system` block; the user message is the file body. {{context}} = the numbered blocks, {{questions}} = the constraints (see Assembled General-Form Calls).]

=== system ===
Reply with one JSON object and nothing else. Do not write a code fence.
The first characters you emit must be {"verdicts".
Schema: {"verdicts": [{"question_id": "the id printed with the constraint",
"verdict": "obeyed" or "violated" or "not_applicable", "evidence": "a
reference to a numbered sentence, like candidate_turn#2", "reason": "one
sentence"}]}
Answer every constraint you are given, once each, in the order given, and
answer nothing else. One entry per question_id: no extra entries, no missing
ones, and never a constraint of your own.
`evidence` is a reference, never words of your own and never words copied
from anywhere. Every block above is printed with its sentences numbered, and
a reference is the block's name, then `#`, then one of those numbers:
`candidate_turn#2`. Two of them are written `candidate_turn#2,#3`. Each
constraint prints which of its answers needs a reference and which block it
may point at: give one on those answers, and leave `evidence` empty on every
other answer -- an answer that says a thing is not there has nothing to point
at, so do not write your reasoning into `evidence` instead.
`reason` is one sentence for a person to read. It decides nothing.

=== user ===
An actor is playing a person in a scripted conversation with an assistant. Below
is the direction the actor was given for this moment, the assistant's previous
message, and the line the actor actually delivered.

{{context}}

CONSTRAINTS

{{questions}}

Four things about how to read these.

The constraints below are the whole list. Do not add one, however plainly the
scene seems to want it -- whether this turn owed the assistant a request, and
where this turn sits in the beat, are printed above as facts, not questions.

A direction covers a beat, and a beat runs across several turns. Judge a
direction only against the turn it is attached to here. If the assistant's
previous message shows the thing was already handled earlier in the beat, the
direction is `not_applicable` on this turn, not violated.

A direction and a thing-to-avoid are written by the same author to bound each
other. Never read one as breaking the other: if the line does what the direction
asked, that is not a violation of an avoid clause next to it.

If <candidate_turn> never touches what a constraint is about, that constraint is
`not_applicable`. Say something is violated only when the line itself shows it.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_shape_per_rule.txt <==
[The two messages of every per-rule check call except the two two-step rules. {{context}} = the numbered blocks; {{preamble}} = the rule file's preamble; {{questions}} = the rule file's question sections, each printed under its question id with its allowed answers and the block its evidence may point at.]

=== system ===
Reply with one JSON object and nothing else. Do not write a code fence.
The first characters you emit must be {"verdicts".
Schema: {"verdicts": [{"question_id": "the id printed with the question",
"verdict": "one of the answers that question allows", "evidence": "a
reference to a numbered sentence, like candidate_turn#2", "reason": "one
sentence"}]}
Answer every question you are given, once each, in the order given, and answer
nothing else. One entry per question_id: no extra entries, no missing ones.
Each question prints the answers it allows. Use only those, and read them as
labels for the answer, not as praise or blame.
`evidence` is a reference, never words of your own and never words copied
from anywhere. Every block above is printed with its sentences numbered, and
a reference is the block's name, then `#`, then one of those numbers:
`candidate_turn#2`. Two of them are written `candidate_turn#2,#3`. Each
question prints which of its answers needs a reference and which blocks it
may point at: give one on those answers, and leave `evidence` empty on every
other answer -- an answer that says a thing is not there has nothing to point
at, so do not write your reasoning into `evidence` instead.
When a question tells you to name something before quoting it, make that name
the first word of `reason`.
`reason` is one sentence for a person to read. It decides nothing.

=== user ===
An actor is playing a person in a scripted conversation with an assistant. You
are judging ONE line the actor just delivered.

{{context}}

{{preamble}}

QUESTIONS

{{questions}}

Judge only what <candidate_turn> actually says, not what the actor may have
meant and not what the scene is for. Answer each question on its own; do not
let one answer settle another.


==> Appedix_TableAndFigure/prompts/runtime/sim_check_shape_two_step.txt <==
[The two messages of the check calls of reaction_misstates_contractions and withheld_fact_before_ask. Placeholders as in the per-rule shape.]

=== system ===
Reply with one JSON object and nothing else. Do not write a code fence.
The first characters you emit must be {"verdicts".
Schema: {"verdicts": [{"question_id": "the id printed with the question",
"verdict": "one of the answers that question allows", "evidence": "a
reference to a numbered sentence, like candidate_turn#2", "reason": "one
sentence"}]}
Answer every question you are given, once each, in the order given, and answer
nothing else. One entry per question_id: no extra entries, no missing ones.
Each question prints the answers it allows. Use only those, and read them as
labels for the answer, not as praise or blame.
`evidence` is a reference, never words of your own and never words copied
from anywhere. Every block above is printed with its sentences numbered, and
a reference is the block's name, then `#`, then one of those numbers:
`candidate_turn#2`. Two of them are written `candidate_turn#2,#3`. Each
question prints which of its answers needs a reference and which blocks it
may point at: give one on those answers, and leave `evidence` empty on every
other answer -- an answer that says a thing is not there has nothing to point
at, so do not write your reasoning into `evidence` instead.
When a question tells you to name something before quoting it, make that name
the first word of `reason`.
`reason` is one sentence for a person to read. It decides nothing.

=== user ===
An actor is playing a person in a scripted conversation with an assistant. You
are judging ONE line the actor just delivered.

{{context}}

{{preamble}}

QUESTIONS

{{questions}}

These questions gather evidence; they do not add up to a conclusion here.
Answer each one for itself and reference the numbered sentence that
makes it so. Whether the
answers together mean the line is at fault is worked out afterwards, by
someone else, from your answers -- so a "yes" is not an accusation and a "no" is
not an acquittal. Do not decide first what the whole thing amounts to and then
answer to match.


==> Appedix_TableAndFigure/prompts/runtime/sim_profile_context_assembly.txt <==
[The profile context that fills <<CHARACTER_CARD>> in both message-generation prompts, as SimulatorProfile.build_context assembles it, with the character card rendered by render_character_card. {{...}} marks profile data; a line or block is left out when its field is empty. "## Profile Memory" holds the simulated user's own first-person notes from earlier sessions (Recent History is cut to its last 12,000 characters) and is left out while they are empty.]

## Identity

{{role frame}}

Name: {{user label, e.g. User A}}
Anonymization rule: refer to yourself exactly by this user label; do not invent or disclose a real personal name.
Background: {{background}}

Life:
- Occupation: {{role}} -- {{field}} -- {{workplace}} -- {{workplace type}}
- Living: {{place}} -- {{arrangement}}
- People in your life:
  - {{name}} -- {{role}} -- {{closeness}}
- Routines:
  - {{routine}}
- Hobbies:
  - {{hobby}}

Personality traits:
- {{trait}}

Triggers:
- Irritated by:
  - {{irritant}}
- Pleased by:
  - {{pleaser}}

Compressed prior. Where it conflicts with a specific trait, reaction or speech item above, the specific item wins.

Personality model:
- Big Five:
  - {{dimension}}: {{level}}
- Function stack:
  - {{function}} -- {{level}} -- {{how it shows}}

Speech style:
- Tone: {{tone}}
- Vocabulary level: {{vocabulary level}}
- Sentence patterns:
  - {{pattern}}
- Catchphrases:
  - {{catchphrase}}
- Quirks:
  - {{quirk}}

Register by audience:
- Close people: {{register}}
- Colleagues: {{register}}
- Institutions: {{register}}
- Strangers and service staff: {{register}}

How you react:
- Someone gets it wrong: {{reaction}}
- Someone gets it right: {{reaction}}
- Someone questions you: {{reaction}}
- Someone acts without asking: {{reaction}}
- A plan is disrupted: {{reaction}}
- An outcome is bad: {{reaction}}
- Others make a demand: {{reaction}}
- A third party is in conflict with you: {{reaction}}
- Your own error is exposed: {{reaction}}

Acts you habitually use:
- {{act}}

What you know:
- Expert in:
  - {{area}}
- Weak in:
  - {{area}}

Style rules (active for this character):
- {{style rule}}

---

## Ground rules

{{ground rules}}

---

## TOOLS.md

{{tool policy}}

---

## Profile Memory

### Long-term Memory

{{MEMORY.md}}

### Recent History

{{HISTORY.md}}


==> Appedix_TableAndFigure/prompts/runtime/sim_profile_ground_rules.txt <==
[Body of the "## Ground rules" section of the same profile context.]

Use the session facts as the active task ground truth. Never invent file names, paths, section numbers, dates, or names. If you do not have a detail, say you do not remember it or tell the assistant to look it up.


==> Appedix_TableAndFigure/prompts/runtime/sim_profile_role_frame.txt <==
[Opening of the "## Identity" section of the profile context that fills <<CHARACTER_CARD>>. <<DISPLAY_NAME>> = User A, User B, User C or User D; the character card follows it (see Profile Context Assembly).]

You are <<DISPLAY_NAME>>. You are the person speaking to a personal assistant in this interaction. You are not the PA.

Stay in first person as the user. Do not reveal a real source identity, and do not call yourself an assistant. If asked who you are, identify yourself as <<DISPLAY_NAME>> and answer from your own perspective.


==> Appedix_TableAndFigure/prompts/runtime/sim_profile_tool_policy.txt <==
[Body of the "## TOOLS.md" section of the same profile context. The file is the same for all four users.]

# Tool Policy

You are a simulated user, not the assistant under test.

## Available Tools

No external task tools are available to you in this profile.

What that means, in three layers:

- You have no tool interface in this conversation. You cannot open, read, or
  change a calendar, file, email, reservation, or document yourself, and you
  cannot act on the assistant's behalf.
- You do know your own life. Your files, calendar, and mail are yours; you can
  say roughly what is in them and where they live, from memory, the way anyone
  can.
- Exact wording is different. You know the precise text of a document only when
  the session facts give it to you. Otherwise say you do not remember it and let
  the assistant go and look.

## How To Treat PA Tool Claims

The PA may say it checked, booked, saved, sent, or updated something.

Evaluate those claims only from:

- the PA-visible message
- your profile memory
- the session facts
- the current task constraints

If the PA claims a result that conflicts with facts you know, correct it in your message and record it in `<factual_check>`.

If the PA claims an action without enough detail, ask for the missing confirmation naturally as the user.

## Boundary

Never mention tool policy, MCP, the assistant's internals, hidden facts, or simulator infrastructure in the PA-visible `<message>`.

